Analysis of $\it{\Lambda}^\mathrm{0}_b \rightarrow pK^-\mu^+\mu^-$ decays

The differential branching fraction and angular coefficients of $\it{\Lambda}^\mathrm{0}_b \rightarrow pK^-\mu^+\mu^-$ decays are measured in bins of the dimuon mass squared and dihadron mass. The analysis is performed using a data set corresponding to 9$\text{fb}^{-1}$ of integrated luminosity collected with the $\mbox{LHCb}$ detector between 2011 and 2018. The data are consistent with receiving contributions from a mixture of $\it{\Lambda}$ resonances with different spin-parity quantum numbers. The angular coefficients show a pattern of vector-axial vector interference that is a characteristic of the type of flavour-changing neutral-current transition relevant for these decays.

==> aux/results.yaml <==
documentation: |
  This file contains numerical results of the angular analysis of Lambda_b --> pK-mu+mu- decays at LHCb.
  You can easily print its documentation in python using

    import yaml
    with open('results.yaml') as ff:
      print(yaml.load(ff, yaml.Loader)['documentation'])
  
  Under the dictionary index 'results' one finds measured values of the given observables along with their statistical 
  and systematic uncertainties. The individual bins in q^2 variable are indexed by

    q^2 [GeV^2/c^4]   index
     0.10 -- 0.98      q0
     1.10 -- 2.00      q1
     2.00 -- 4.00      q2
     4.00 -- 6.00      q3
     6.00 -- 8.00      q4
     11.0 -- 12.5      q5
     15.0 -- 17.5      q6
  
  For the bins in m_pK, indices are

     m_pK [GeV/c^2]   index
     1.4359 –- 1.5900  k0
     1.5900 -– 1.7500  k1
     1.7500 –- 2.2000  k2
     2.2000 –- 5.4100  k3
  
  In the highest q^2 bin, only one m_pK bin is used with mass range 1.4359 -- 1.7500 GeV/c^2. This is labelled k0.
  The variables are named "BF" for the differential branching fraction and Ki for the observable K_i. 
  The central value is given under the key "value", and "stat" and "syst" denote statistical and systematic uncertainties, 
  respectively. The index for the angular observables runs from i=2 to i=46.

  For example, to obtain the differential branching fraction in q^2 bin 4.00 -- 6.00 GeV^2/c^4 and m_pK bin 1.5900 -– 1.7500 GeV/c^2
  one can use python code

  import yaml
  with open('results.yaml') as ff:
    data = yaml.load(ff, yaml.Loader)
  point = data['results']['q3']['k1']['BF']
  print(f"Results are {point['value']} +- {point['stat']} +- {point['syst']}")
  
  Another example, obtaining observable K_3 in the same bin is

  import yaml
  with open('results.yaml') as ff:
    data = yaml.load(ff, yaml.Loader)
  point = data['results']['q3']['k1']['K3']
  print(f"Results are {point['value']} +- {point['stat']} +- {point['syst']}")

  Besides the observables, each q^2 bin contains a field "q2-range" that gives machine readable information about the 
  bin boundaries. Similarly, each q^2 -- m_pK bin has field "k-range" with information boundaries of m_pK in a given bin.

  Finally, the file contains information on the statistical correlations amongst variables in each q^2 -- m_pK bin. 
  These can be accessed through the key "correlations", under which the same structure with q^2 and m_pK binning and 
  indexing is used. The correlations are expressed as a 2-dimensional array with index 0 for the differential branching fraction 
  and index i for observable K_(i+1). So, to obtain correlation coefficient between K_5 and K_10 in q^2 bin 4.00 -- 6.00 GeV^2/c^4 
  and m_pK bin 1.5900 -– 1.7500 GeV/c^2 one can use
  
  import yaml
  with open('results.yaml') as ff:
    data = yaml.load(ff, yaml.Loader)
  binCorrelations = data['correlations']['q3']['k1']['correlations']
  print(f"Correlation coefficient between K_5 and K_10 is {binCorrelations[4][9]}")

results:
  q0:
    k0:
      BF:
        stat: 1.21
        syst: 0.43
        value: 5.22
      K10:
        stat: 0.15
        syst: 0.04
        value: -0.11
      K11:
        stat: 0.11
        syst: 0.03
        value: 0.17
      K12:
        stat: 0.12
        syst: 0.04
        value: 0.20
      K13:
        stat: 0.15
        syst: 0.03
        value: -0.00
      K14:
        stat: 0.12
        syst: 0.04
        value: -0.02
      K15:
        stat: 0.16
        syst: 0.04
        value: -0.20
      K16:
        stat: 0.14
        syst: 0.05
        value: -0.11
      K17:
        stat: 0.08
        syst: 0.02
        value: -0.06
      K18:
        stat: 0.13
        syst: 0.08
        value: 0.11
      K19:
        stat: 0.15
        syst: 0.03
        value: 0.14
      K2:
        stat: 0.13
        syst: 0.04
        value: 0.26
      K20:
        stat: 0.14
        syst: 0.04
        value: -0.00
      K21:
        stat: 0.14
        syst: 0.03
        value: -0.13
      K22:
        stat: 0.15
        syst: 0.04
        value: 0.05
      K23:
        stat: 0.11
        syst: 0.03
        value: -0.03
      K24:
        stat: 0.14
        syst: 0.04
        value: -0.05
      K25:
        stat: 0.12
        syst: 0.03
        value: 0.06
      K26:
        stat: 0.15
        syst: 0.04
        value: 0.09
      K27:
        stat: 0.14
        syst: 0.03
        value: -0.07
      K28:
        stat: 0.15
        syst: 0.03
        value: -0.13
      K29:
        stat: 0.14
        syst: 0.03
        value: 0.02
      K3:
        stat: 0.17
        syst: 0.07
        value: -0.43
      K30:
        stat: 0.13
        syst: 0.04
        value: -0.02
      K31:
        stat: 0.12
        syst: 0.03
        value: -0.01
      K32:
        stat: 0.14
        syst: 0.02
        value: -0.14
      K33:
        stat: 0.10
        syst: 0.02
        value: 0.07
      K34:
        stat: 0.12
        syst: 0.02
        value: 0.05
      K35:
        stat: 0.10
        syst: 0.03
        value: -0.10
      K36:
        stat: 0.13
        syst: 0.04
        value: 0.10
      K37:
        stat: 0.14
        syst: 0.03
        value: -0.08
      K38:
        stat: 0.14
        syst: 0.02
        value: -0.13
      K39:
        stat: 0.14
        syst: 0.06
        value: 0.14
      K4:
        stat: 0.13
        syst: 0.03
        value: -0.10
      K40:
        stat: 0.14
        syst: 0.08
        value: 0.03
      K41:
        stat: 0.13
        syst: 0.04
        value: -0.01
      K42:
        stat: 0.14
        syst: 0.05
        value: 0.26
      K43:
        stat: 0.13
        syst: 0.02
        value: 0.02
      K44:
        stat: 0.15
        syst: 0.04
        value: 0.30
      K45:
        stat: 0.15
        syst: 0.03
        value: -0.06
      K46:
        stat: 0.14
        syst: 0.03
        value: 0.07
      K5:
        stat: 0.09
        syst: 0.03
        value: -0.04
      K6:
        stat: 0.12
        syst: 0.04
        value: 0.02
      K7:
        stat: 0.14
        syst: 0.04
        value: 0.11
      K8:
        stat: 0.11
        syst: 0.02
        value: -0.21
      K9:
        stat: 0.13
        syst: 0.04
        value: -0.12
      k-range:
      - 1.44
      - 1.59
    k1:
      BF:
        stat: 1.69
        syst: 0.38
        value: 8.22
      K10:
        stat: 0.11
        syst: 0.03
        value: -0.12
      K11:
        stat: 0.10
        syst: 0.03
        value: 0.17
      K12:
        stat: 0.09
        syst: 0.05
        value: -0.01
      K13:
        stat: 0.12
        syst: 0.03
        value: 0.07
      K14:
        stat: 0.11
        syst: 0.01
        value: -0.15
      K15:
        stat: 0.10
        syst: 0.06
        value: -0.14
      K16:
        stat: 0.12
        syst: 0.03
        value: -0.02
      K17:
        stat: 0.14
        syst: 0.03
        value: 0.10
      K18:
        stat: 0.11
        syst: 0.05
        value: 0.18
      K19:
        stat: 0.09
        syst: 0.01
        value: 0.00
      K2:
        stat: 0.13
        syst: 0.03
        value: 0.05
      K20:
        stat: 0.09
        syst: 0.01
        value: 0.08
      K21:
        stat: 0.14
        syst: 0.03
        value: -0.08
      K22:
        stat: 0.11
        syst: 0.02
        value: -0.07
      K23:
        stat: 0.13
        syst: 0.02
        value: -0.02
      K24:
        stat: 0.11
        syst: 0.02
        value: -0.06
      K25:
        stat: 0.13
        syst: 0.02
        value: -0.11
      K26:
        stat: 0.12
        syst: 0.01
        value: 0.00
      K27:
        stat: 0.10
        syst: 0.02
        value: 0.04
      K28:
        stat: 0.11
        syst: 0.02
        value: -0.09
      K29:
        stat: 0.12
        syst: 0.02
        value: -0.24
      K3:
        stat: 0.13
        syst: 0.03
        value: -0.13
      K30:
        stat: 0.11
        syst: 0.01
        value: 0.02
      K31:
        stat: 0.15
        syst: 0.03
        value: 0.36
      K32:
        stat: 0.12
        syst: 0.02
        value: 0.03
      K33:
        stat: 0.18
        syst: 0.04
        value: -0.31
      K34:
        stat: 0.14
        syst: 0.03
        value: -0.18
      K35:
        stat: 0.18
        syst: 0.04
        value: 0.19
      K36:
        stat: 0.13
        syst: 0.04
        value: -0.13
      K37:
        stat: 0.17
        syst: 0.03
        value: -0.28
      K38:
        stat: 0.13
        syst: 0.02
        value: 0.21
      K39:
        stat: 0.11
        syst: 0.01
        value: -0.16
      K4:
        stat: 0.13
        syst: 0.02
        value: -0.36
      K40:
        stat: 0.11
        syst: 0.01
        value: 0.01
      K41:
        stat: 0.11
        syst: 0.01
        value: 0.05
      K42:
        stat: 0.11
        syst: 0.02
        value: 0.09
      K43:
        stat: 0.09
        syst: 0.01
        value: -0.02
      K44:
        stat: 0.09
        syst: 0.02
        value: -0.07
      K45:
        stat: 0.11
        syst: 0.01
        value: -0.11
      K46:
        stat: 0.12
        syst: 0.02
        value: 0.19
      K5:
        stat: 0.17
        syst: 0.06
        value: -0.01
      K6:
        stat: 0.15
        syst: 0.04
        value: 0.00
      K7:
        stat: 0.12
        syst: 0.03
        value: 0.16
      K8:
        stat: 0.15
        syst: 0.05
        value: 0.01
      K9:
        stat: 0.12
        syst: 0.05
        value: 0.14
      k-range:
      - 1.59
      - 1.75
    k2:
      BF:
        stat: 0.92
        syst: 0.52
        value: 7.24
      K10:
        stat: 0.07
        syst: 0.04
        value: -0.04
      K11:
        stat: 0.07
        syst: 0.05
        value: -0.12
      K12:
        stat: 0.07
        syst: 0.07
        value: -0.02
      K13:
        stat: 0.08
        syst: 0.02
        value: -0.12
      K14:
        stat: 0.07
        syst: 0.05
        value: 0.04
      K15:
        stat: 0.07
        syst: 0.05
        value: -0.03
      K16:
        stat: 0.08
        syst: 0.02
        value: 0.06
      K17:
        stat: 0.07
        syst: 0.04
        value: 0.02
      K18:
        stat: 0.07
        syst: 0.02
        value: 0.03
      K19:
        stat: 0.07
        syst: 0.05
        value: 0.01
      K2:
        stat: 0.07
        syst: 0.06
        value: 0.02
      K20:
        stat: 0.06
        syst: 0.03
        value: -0.09
      K21:
        stat: 0.09
        syst: 0.06
        value: -0.03
      K22:
        stat: 0.08
        syst: 0.03
        value: -0.01
      K23:
        stat: 0.07
        syst: 0.01
        value: 0.08
      K24:
        stat: 0.07
        syst: 0.01
        value: 0.06
      K25:
        stat: 0.07
        syst: 0.05
        value: 0.04
      K26:
        stat: 0.06
        syst: 0.03
        value: -0.07
      K27:
        stat: 0.07
        syst: 0.05
        value: -0.01
      K28:
        stat: 0.06
        syst: 0.03
        value: 0.03
      K29:
        stat: 0.07
        syst: 0.01
        value: 0.11
      K3:
        stat: 0.08
        syst: 0.08
        value: -0.28
      K30:
        stat: 0.07
        syst: 0.00
        value: -0.02
      K31:
        stat: 0.09
        syst: 0.01
        value: -0.05
      K32:
        stat: 0.09
        syst: 0.01
        value: 0.14
      K33:
        stat: 0.11
        syst: 0.01
        value: -0.02
      K34:
        stat: 0.09
        syst: 0.01
        value: -0.10
      K35:
        stat: 0.10
        syst: 0.01
        value: 0.11
      K36:
        stat: 0.09
        syst: 0.01
        value: 0.11
      K37:
        stat: 0.08
        syst: 0.01
        value: -0.03
      K38:
        stat: 0.08
        syst: 0.01
        value: -0.18
      K39:
        stat: 0.06
        syst: 0.02
        value: -0.13
      K4:
        stat: 0.09
        syst: 0.06
        value: -0.45
      K40:
        stat: 0.08
        syst: 0.02
        value: 0.08
      K41:
        stat: 0.09
        syst: 0.02
        value: -0.01
      K42:
        stat: 0.08
        syst: 0.02
        value: 0.01
      K43:
        stat: 0.06
        syst: 0.00
        value: 0.01
      K44:
        stat: 0.07
        syst: 0.00
        value: -0.01
      K45:
        stat: 0.08
        syst: 0.01
        value: 0.02
      K46:
        stat: 0.08
        syst: 0.01
        value: 0.01
      K5:
        stat: 0.08
        syst: 0.03
        value: -0.04
      K6:
        stat: 0.08
        syst: 0.04
        value: 0.33
      K7:
        stat: 0.07
        syst: 0.03
        value: 0.22
      K8:
        stat: 0.07
        syst: 0.02
        value: 0.04
      K9:
        stat: 0.06
        syst: 0.04
        value: -0.12
      k-range:
      - 1.75
      - 2.20
    k3:
      BF:
        stat: 0.13
        syst: 0.14
        value: 0.46
      k-range:
      - 2.20
      - 5.41
    q2-range:
    - 0.10
    - 0.98
  q1:
    k0:
      BF:
        stat: 1.45
        syst: 0.51
        value: 3.05
      k-range:
      - 1.44
      - 1.59
    k1:
      BF:
        stat: 1.71
        syst: 0.40
        value: 6.27
      K10:
        stat: 0.15
        syst: 0.03
        value: -0.15
      K11:
        stat: 0.19
        syst: 0.05
        value: -0.21
      K12:
        stat: 0.16
        syst: 0.04
        value: -0.18
      K13:
        stat: 0.16
        syst: 0.03
        value: -0.02
      K14:
        stat: 0.19
        syst: 0.04
        value: -0.16
      K15:
        stat: 0.16
        syst: 0.05
        value: -0.25
      K16:
        stat: 0.10
        syst: 0.03
        value: -0.16
      K17:
        stat: 0.07
        syst: 0.01
        value: 0.00
      K18:
        stat: 0.06
        syst: 0.06
        value: -0.01
      K19:
        stat: 0.16
        syst: 0.04
        value: 0.17
      K2:
        stat: 0.17
        syst: 0.06
        value: 0.34
      K20:
        stat: 0.13
        syst: 0.01
        value: 0.25
      K21:
        stat: 0.19
        syst: 0.03
        value: 0.18
      K22:
        stat: 0.14
        syst: 0.03
        value: 0.18
      K23:
        stat: 0.15
        syst: 0.02
        value: 0.08
      K24:
        stat: 0.14
        syst: 0.01
        value: 0.16
      K25:
        stat: 0.16
        syst: 0.04
        value: -0.05
      K26:
        stat: 0.14
        syst: 0.02
        value: -0.09
      K27:
        stat: 0.20
        syst: 0.03
        value: -0.03
      K28:
        stat: 0.17
        syst: 0.02
        value: 0.17
      K29:
        stat: 0.16
        syst: 0.03
        value: 0.19
      K3:
        stat: 0.20
        syst: 0.06
        value: -0.12
      K30:
        stat: 0.13
        syst: 0.02
        value: -0.01
      K31:
        stat: 0.19
        syst: 0.04
        value: 0.22
      K32:
        stat: 0.13
        syst: 0.03
        value: 0.13
      K33:
        stat: 0.13
        syst: 0.02
        value: 0.10
      K34:
        stat: 0.12
        syst: 0.01
        value: 0.04
      K35:
        stat: 0.15
        syst: 0.02
        value: -0.10
      K36:
        stat: 0.13
        syst: 0.01
        value: -0.09
      K37:
        stat: 0.21
        syst: 0.05
        value: -0.22
      K38:
        stat: 0.16
        syst: 0.03
        value: -0.07
      K39:
        stat: 0.11
        syst: 0.01
        value: 0.08
      K4:
        stat: 0.17
        syst: 0.03
        value: -0.06
      K40:
        stat: 0.11
        syst: 0.02
        value: 0.09
      K41:
        stat: 0.13
        syst: 0.02
        value: 0.12
      K42:
        stat: 0.12
        syst: 0.01
        value: 0.07
      K43:
        stat: 0.14
        syst: 0.02
        value: -0.08
      K44:
        stat: 0.13
        syst: 0.02
        value: 0.11
      K45:
        stat: 0.12
        syst: 0.01
        value: 0.06
      K46:
        stat: 0.12
        syst: 0.01
        value: -0.15
      K5:
        stat: 0.18
        syst: 0.04
        value: 0.12
      K6:
        stat: 0.14
        syst: 0.02
        value: 0.26
      K7:
        stat: 0.12
        syst: 0.03
        value: 0.01
      K8:
        stat: 0.10
        syst: 0.02
        value: -0.00
      K9:
        stat: 0.08
        syst: 0.03
        value: 0.10
      k-range:
      - 1.59
      - 1.75
    k2:
      BF:
        stat: 0.78
        syst: 0.16
        value: 4.24
      K10:
        stat: 0.11
        syst: 0.02
        value: -0.04
      K11:
        stat: 0.11
        syst: 0.04
        value: 0.02
      K12:
        stat: 0.09
        syst: 0.02
        value: 0.08
      K13:
        stat: 0.13
        syst: 0.01
        value: -0.16
      K14:
        stat: 0.12
        syst: 0.03
        value: 0.15
      K15:
        stat: 0.10
        syst: 0.01
        value: -0.01
      K16:
        stat: 0.12
        syst: 0.01
        value: 0.05
      K17:
        stat: 0.12
        syst: 0.03
        value: -0.22
      K18:
        stat: 0.09
        syst: 0.02
        value: -0.08
      K19:
        stat: 0.11
        syst: 0.01
        value: -0.09
      K2:
        stat: 0.11
        syst: 0.04
        value: 0.07
      K20:
        stat: 0.09
        syst: 0.01
        value: 0.01
      K21:
        stat: 0.11
        syst: 0.02
        value: 0.11
      K22:
        stat: 0.11
        syst: 0.01
        value: -0.18
      K23:
        stat: 0.13
        syst: 0.01
        value: -0.08
      K24:
        stat: 0.11
        syst: 0.01
        value: 0.11
      K25:
        stat: 0.11
        syst: 0.01
        value: -0.05
      K26:
        stat: 0.10
        syst: 0.01
        value: -0.04
      K27:
        stat: 0.11
        syst: 0.02
        value: -0.08
      K28:
        stat: 0.11
        syst: 0.01
        value: 0.14
      K29:
        stat: 0.11
        syst: 0.01
        value: -0.05
      K3:
        stat: 0.12
        syst: 0.03
        value: -0.27
      K30:
        stat: 0.10
        syst: 0.01
        value: 0.06
      K31:
        stat: 0.12
        syst: 0.01
        value: 0.20
      K32:
        stat: 0.11
        syst: 0.01
        value: 0.07
      K33:
        stat: 0.13
        syst: 0.01
        value: -0.12
      K34:
        stat: 0.12
        syst: 0.01
        value: -0.12
      K35:
        stat: 0.12
        syst: 0.01
        value: 0.05
      K36:
        stat: 0.11
        syst: 0.01
        value: 0.03
      K37:
        stat: 0.13
        syst: 0.01
        value: -0.09
      K38:
        stat: 0.12
        syst: 0.01
        value: 0.05
      K39:
        stat: 0.09
        syst: 0.01
        value: -0.05
      K4:
        stat: 0.13
        syst: 0.01
        value: -0.42
      K40:
        stat: 0.11
        syst: 0.02
        value: 0.10
      K41:
        stat: 0.11
        syst: 0.02
        value: 0.01
      K42:
        stat: 0.10
        syst: 0.01
        value: 0.04
      K43:
        stat: 0.09
        syst: 0.00
        value: -0.15
      K44:
        stat: 0.10
        syst: 0.01
        value: 0.03
      K45:
        stat: 0.11
        syst: 0.01
        value: -0.02
      K46:
        stat: 0.11
        syst: 0.01
        value: 0.01
      K5:
        stat: 0.11
        syst: 0.04
        value: -0.14
      K6:
        stat: 0.11
        syst: 0.01
        value: 0.30
      K7:
        stat: 0.12
        syst: 0.02
        value: 0.06
      K8:
        stat: 0.13
        syst: 0.03
        value: 0.01
      K9:
        stat: 0.11
        syst: 0.03
        value: -0.19
      k-range:
      - 1.75
      - 2.20
    k3:
      BF:
        stat: 0.09
        syst: 0.02
        value: 0.16
      k-range:
      - 2.20
      - 5.41
    q2-range:
    - 1.10
    - 2.00
  q2:
    k0:
      BF:
        stat: 0.90
        syst: 0.26
        value: 4.56
      K10:
        stat: 0.12
        syst: 0.03
        value: -0.12
      K11:
        stat: 0.14
        syst: 0.05
        value: -0.01
      K12:
        stat: 0.13
        syst: 0.05
        value: -0.00
      K13:
        stat: 0.11
        syst: 0.02
        value: 0.05
      K14:
        stat: 0.10
        syst: 0.02
        value: -0.12
      K15:
        stat: 0.09
        syst: 0.02
        value: -0.15
      K16:
        stat: 0.13
        syst: 0.03
        value: 0.02
      K17:
        stat: 0.13
        syst: 0.04
        value: -0.19
      K18:
        stat: 0.12
        syst: 0.05
        value: 0.16
      K19:
        stat: 0.12
        syst: 0.02
        value: -0.00
      K2:
        stat: 0.13
        syst: 0.04
        value: 0.04
      K20:
        stat: 0.09
        syst: 0.01
        value: -0.14
      K21:
        stat: 0.12
        syst: 0.03
        value: -0.20
      K22:
        stat: 0.10
        syst: 0.02
        value: -0.06
      K23:
        stat: 0.12
        syst: 0.02
        value: -0.01
      K24:
        stat: 0.11
        syst: 0.02
        value: -0.13
      K25:
        stat: 0.12
        syst: 0.01
        value: -0.16
      K26:
        stat: 0.10
        syst: 0.02
        value: 0.09
      K27:
        stat: 0.11
        syst: 0.01
        value: 0.09
      K28:
        stat: 0.10
        syst: 0.02
        value: -0.14
      K29:
        stat: 0.13
        syst: 0.04
        value: 0.13
      K3:
        stat: 0.13
        syst: 0.06
        value: -0.15
      K30:
        stat: 0.11
        syst: 0.02
        value: 0.06
      K31:
        stat: 0.13
        syst: 0.04
        value: 0.20
      K32:
        stat: 0.11
        syst: 0.02
        value: -0.09
      K33:
        stat: 0.12
        syst: 0.03
        value: 0.05
      K34:
        stat: 0.11
        syst: 0.02
        value: 0.07
      K35:
        stat: 0.14
        syst: 0.04
        value: -0.17
      K36:
        stat: 0.12
        syst: 0.02
        value: -0.02
      K37:
        stat: 0.13
        syst: 0.04
        value: -0.17
      K38:
        stat: 0.12
        syst: 0.02
        value: 0.05
      K39:
        stat: 0.10
        syst: 0.02
        value: -0.06
      K4:
        stat: 0.11
        syst: 0.03
        value: -0.04
      K40:
        stat: 0.10
        syst: 0.02
        value: 0.05
      K41:
        stat: 0.11
        syst: 0.02
        value: -0.02
      K42:
        stat: 0.12
        syst: 0.03
        value: -0.17
      K43:
        stat: 0.09
        syst: 0.01
        value: -0.08
      K44:
        stat: 0.09
        syst: 0.02
        value: -0.04
      K45:
        stat: 0.09
        syst: 0.01
        value: -0.07
      K46:
        stat: 0.09
        syst: 0.01
        value: -0.01
      K5:
        stat: 0.11
        syst: 0.03
        value: 0.14
      K6:
        stat: 0.10
        syst: 0.03
        value: 0.23
      K7:
        stat: 0.12
        syst: 0.03
        value: 0.04
      K8:
        stat: 0.12
        syst: 0.04
        value: -0.01
      K9:
        stat: 0.11
        syst: 0.03
        value: -0.25
      k-range:
      - 1.44
      - 1.59
    k1:
      BF:
        stat: 0.86
        syst: 0.21
        value: 4.50
      K10:
        stat: 0.11
        syst: 0.01
        value: -0.09
      K11:
        stat: 0.12
        syst: 0.01
        value: 0.04
      K12:
        stat: 0.11
        syst: 0.02
        value: -0.02
      K13:
        stat: 0.11
        syst: 0.01
        value: -0.05
      K14:
        stat: 0.11
        syst: 0.01
        value: -0.09
      K15:
        stat: 0.10
        syst: 0.02
        value: 0.02
      K16:
        stat: 0.12
        syst: 0.01
        value: 0.13
      K17:
        stat: 0.11
        syst: 0.02
        value: -0.01
      K18:
        stat: 0.10
        syst: 0.02
        value: 0.22
      K19:
        stat: 0.11
        syst: 0.01
        value: -0.02
      K2:
        stat: 0.11
        syst: 0.02
        value: 0.01
      K20:
        stat: 0.10
        syst: 0.01
        value: -0.05
      K21:
        stat: 0.13
        syst: 0.01
        value: -0.13
      K22:
        stat: 0.12
        syst: 0.01
        value: 0.11
      K23:
        stat: 0.13
        syst: 0.01
        value: 0.31
      K24:
        stat: 0.11
        syst: 0.01
        value: -0.05
      K25:
        stat: 0.12
        syst: 0.01
        value: -0.16
      K26:
        stat: 0.11
        syst: 0.01
        value: 0.01
      K27:
        stat: 0.11
        syst: 0.01
        value: 0.18
      K28:
        stat: 0.11
        syst: 0.01
        value: -0.06
      K29:
        stat: 0.12
        syst: 0.01
        value: 0.23
      K3:
        stat: 0.13
        syst: 0.01
        value: -0.29
      K30:
        stat: 0.11
        syst: 0.00
        value: 0.09
      K31:
        stat: 0.13
        syst: 0.01
        value: -0.09
      K32:
        stat: 0.12
        syst: 0.01
        value: -0.09
      K33:
        stat: 0.13
        syst: 0.01
        value: 0.01
      K34:
        stat: 0.12
        syst: 0.01
        value: -0.03
      K35:
        stat: 0.14
        syst: 0.01
        value: 0.03
      K36:
        stat: 0.11
        syst: 0.01
        value: -0.11
      K37:
        stat: 0.12
        syst: 0.01
        value: 0.01
      K38:
        stat: 0.11
        syst: 0.01
        value: -0.08
      K39:
        stat: 0.09
        syst: 0.01
        value: -0.09
      K4:
        stat: 0.12
        syst: 0.01
        value: -0.37
      K40:
        stat: 0.10
        syst: 0.01
        value: -0.07
      K41:
        stat: 0.10
        syst: 0.01
        value: 0.03
      K42:
        stat: 0.08
        syst: 0.01
        value: -0.03
      K43:
        stat: 0.10
        syst: 0.01
        value: -0.02
      K44:
        stat: 0.12
        syst: 0.01
        value: -0.00
      K45:
        stat: 0.13
        syst: 0.01
        value: -0.11
      K46:
        stat: 0.13
        syst: 0.01
        value: 0.07
      K5:
        stat: 0.13
        syst: 0.02
        value: 0.08
      K6:
        stat: 0.13
        syst: 0.02
        value: 0.15
      K7:
        stat: 0.11
        syst: 0.01
        value: 0.12
      K8:
        stat: 0.12
        syst: 0.02
        value: -0.05
      K9:
        stat: 0.10
        syst: 0.02
        value: -0.06
      k-range:
      - 1.59
      - 1.75
    k2:
      BF:
        stat: 0.47
        syst: 0.08
        value: 3.44
      K10:
        stat: 0.08
        syst: 0.02
        value: -0.01
      K11:
        stat: 0.09
        syst: 0.01
        value: -0.21
      K12:
        stat: 0.09
        syst: 0.02
        value: 0.04
      K13:
        stat: 0.09
        syst: 0.01
        value: -0.14
      K14:
        stat: 0.09
        syst: 0.01
        value: 0.19
      K15:
        stat: 0.08
        syst: 0.01
        value: -0.00
      K16:
        stat: 0.09
        syst: 0.01
        value: 0.01
      K17:
        stat: 0.09
        syst: 0.02
        value: 0.07
      K18:
        stat: 0.08
        syst: 0.01
        value: 0.01
      K19:
        stat: 0.07
        syst: 0.01
        value: 0.01
      K2:
        stat: 0.08
        syst: 0.01
        value: 0.02
      K20:
        stat: 0.07
        syst: 0.01
        value: 0.10
      K21:
        stat: 0.09
        syst: 0.01
        value: 0.00
      K22:
        stat: 0.09
        syst: 0.01
        value: -0.14
      K23:
        stat: 0.09
        syst: 0.01
        value: -0.11
      K24:
        stat: 0.08
        syst: 0.01
        value: 0.02
      K25:
        stat: 0.06
        syst: 0.01
        value: 0.10
      K26:
        stat: 0.07
        syst: 0.01
        value: 0.05
      K27:
        stat: 0.07
        syst: 0.01
        value: 0.00
      K28:
        stat: 0.07
        syst: 0.01
        value: 0.04
      K29:
        stat: 0.07
        syst: 0.00
        value: -0.09
      K3:
        stat: 0.11
        syst: 0.01
        value: -0.30
      K30:
        stat: 0.07
        syst: 0.01
        value: 0.20
      K31:
        stat: 0.08
        syst: 0.01
        value: 0.05
      K32:
        stat: 0.09
        syst: 0.01
        value: -0.14
      K33:
        stat: 0.08
        syst: 0.01
        value: -0.10
      K34:
        stat: 0.09
        syst: 0.00
        value: 0.06
      K35:
        stat: 0.09
        syst: 0.01
        value: 0.10
      K36:
        stat: 0.09
        syst: 0.01
        value: 0.04
      K37:
        stat: 0.09
        syst: 0.01
        value: -0.04
      K38:
        stat: 0.09
        syst: 0.01
        value: -0.20
      K39:
        stat: 0.07
        syst: 0.02
        value: 0.03
      K4:
        stat: 0.09
        syst: 0.01
        value: -0.45
      K40:
        stat: 0.08
        syst: 0.01
        value: 0.07
      K41:
        stat: 0.08
        syst: 0.02
        value: 0.04
      K42:
        stat: 0.08
        syst: 0.01
        value: 0.06
      K43:
        stat: 0.06
        syst: 0.00
        value: 0.09
      K44:
        stat: 0.08
        syst: 0.00
        value: -0.01
      K45:
        stat: 0.08
        syst: 0.00
        value: 0.08
      K46:
        stat: 0.08
        syst: 0.00
        value: -0.06
      K5:
        stat: 0.09
        syst: 0.01
        value: -0.08
      K6:
        stat: 0.09
        syst: 0.01
        value: 0.22
      K7:
        stat: 0.09
        syst: 0.01
        value: 0.23
      K8:
        stat: 0.09
        syst: 0.01
        value: 0.09
      K9:
        stat: 0.08
        syst: 0.01
        value: -0.12
      k-range:
      - 1.75
      - 2.20
    k3:
      BF:
        stat: 0.05
        syst: 0.02
        value: 0.12
      k-range:
      - 2.20
      - 5.41
    q2-range:
    - 2.00
    - 4.00
  q3:
    k0:
      BF:
        stat: 0.76
        syst: 0.15
        value: 4.72
      K10:
        stat: 0.09
        syst: 0.02
        value: 0.13
      K11:
        stat: 0.07
        syst: 0.01
        value: 0.08
      K12:
        stat: 0.08
        syst: 0.01
        value: 0.09
      K13:
        stat: 0.09
        syst: 0.01
        value: -0.22
      K14:
        stat: 0.08
        syst: 0.01
        value: 0.07
      K15:
        stat: 0.09
        syst: 0.01
        value: -0.13
      K16:
        stat: 0.09
        syst: 0.01
        value: 0.13
      K17:
        stat: 0.09
        syst: 0.01
        value: -0.08
      K18:
        stat: 0.09
        syst: 0.01
        value: 0.07
      K19:
        stat: 0.09
        syst: 0.01
        value: -0.11
      K2:
        stat: 0.08
        syst: 0.01
        value: 0.00
      K20:
        stat: 0.10
        syst: 0.01
        value: 0.01
      K21:
        stat: 0.09
        syst: 0.01
        value: 0.03
      K22:
        stat: 0.10
        syst: 0.01
        value: 0.01
      K23:
        stat: 0.07
        syst: 0.01
        value: 0.05
      K24:
        stat: 0.09
        syst: 0.02
        value: 0.04
      K25:
        stat: 0.07
        syst: 0.01
        value: 0.03
      K26:
        stat: 0.09
        syst: 0.01
        value: -0.05
      K27:
        stat: 0.08
        syst: 0.01
        value: 0.09
      K28:
        stat: 0.09
        syst: 0.01
        value: 0.10
      K29:
        stat: 0.10
        syst: 0.01
        value: -0.08
      K3:
        stat: 0.10
        syst: 0.01
        value: -0.27
      K30:
        stat: 0.10
        syst: 0.01
        value: 0.12
      K31:
        stat: 0.11
        syst: 0.01
        value: -0.16
      K32:
        stat: 0.11
        syst: 0.01
        value: -0.02
      K33:
        stat: 0.09
        syst: 0.01
        value: 0.15
      K34:
        stat: 0.09
        syst: 0.01
        value: 0.11
      K35:
        stat: 0.08
        syst: 0.01
        value: -0.02
      K36:
        stat: 0.10
        syst: 0.01
        value: -0.03
      K37:
        stat: 0.08
        syst: 0.01
        value: -0.03
      K38:
        stat: 0.09
        syst: 0.01
        value: -0.09
      K39:
        stat: 0.10
        syst: 0.02
        value: -0.03
      K4:
        stat: 0.09
        syst: 0.02
        value: -0.12
      K40:
        stat: 0.10
        syst: 0.02
        value: 0.02
      K41:
        stat: 0.10
        syst: 0.02
        value: -0.07
      K42:
        stat: 0.10
        syst: 0.01
        value: 0.11
      K43:
        stat: 0.10
        syst: 0.01
        value: -0.14
      K44:
        stat: 0.10
        syst: 0.01
        value: -0.00
      K45:
        stat: 0.09
        syst: 0.01
        value: -0.07
      K46:
        stat: 0.10
        syst: 0.01
        value: 0.15
      K5:
        stat: 0.08
        syst: 0.01
        value: 0.04
      K6:
        stat: 0.09
        syst: 0.01
        value: -0.08
      K7:
        stat: 0.08
        syst: 0.01
        value: -0.11
      K8:
        stat: 0.06
        syst: 0.01
        value: -0.06
      K9:
        stat: 0.07
        syst: 0.01
        value: 0.06
      k-range:
      - 1.44
      - 1.59
    k1:
      BF:
        stat: 0.73
        syst: 0.20
        value: 4.29
      K10:
        stat: 0.09
        syst: 0.01
        value: 0.06
      K11:
        stat: 0.07
        syst: 0.01
        value: -0.04
      K12:
        stat: 0.09
        syst: 0.01
        value: -0.01
      K13:
        stat: 0.09
        syst: 0.01
        value: -0.01
      K14:
        stat: 0.09
        syst: 0.01
        value: -0.04
      K15:
        stat: 0.10
        syst: 0.01
        value: -0.02
      K16:
        stat: 0.08
        syst: 0.01
        value: 0.05
      K17:
        stat: 0.07
        syst: 0.00
        value: -0.00
      K18:
        stat: 0.07
        syst: 0.00
        value: 0.06
      K19:
        stat: 0.11
        syst: 0.01
        value: -0.04
      K2:
        stat: 0.09
        syst: 0.01
        value: -0.11
      K20:
        stat: 0.12
        syst: 0.01
        value: -0.22
      K21:
        stat: 0.09
        syst: 0.01
        value: -0.03
      K22:
        stat: 0.10
        syst: 0.01
        value: -0.03
      K23:
        stat: 0.10
        syst: 0.01
        value: -0.02
      K24:
        stat: 0.10
        syst: 0.01
        value: 0.08
      K25:
        stat: 0.08
        syst: 0.01
        value: 0.01
      K26:
        stat: 0.11
        syst: 0.01
        value: 0.05
      K27:
        stat: 0.09
        syst: 0.01
        value: -0.07
      K28:
        stat: 0.11
        syst: 0.01
        value: 0.11
      K29:
        stat: 0.08
        syst: 0.00
        value: -0.01
      K3:
        stat: 0.11
        syst: 0.01
        value: -0.26
      K30:
        stat: 0.10
        syst: 0.01
        value: 0.03
      K31:
        stat: 0.09
        syst: 0.00
        value: -0.02
      K32:
        stat: 0.10
        syst: 0.01
        value: 0.05
      K33:
        stat: 0.09
        syst: 0.01
        value: 0.04
      K34:
        stat: 0.10
        syst: 0.00
        value: 0.02
      K35:
        stat: 0.08
        syst: 0.01
        value: -0.05
      K36:
        stat: 0.10
        syst: 0.01
        value: -0.04
      K37:
        stat: 0.08
        syst: 0.00
        value: 0.07
      K38:
        stat: 0.10
        syst: 0.01
        value: -0.04
      K39:
        stat: 0.11
        syst: 0.02
        value: 0.17
      K4:
        stat: 0.09
        syst: 0.01
        value: -0.17
      K40:
        stat: 0.10
        syst: 0.01
        value: 0.02
      K41:
        stat: 0.09
        syst: 0.01
        value: -0.10
      K42:
        stat: 0.10
        syst: 0.01
        value: 0.16
      K43:
        stat: 0.11
        syst: 0.01
        value: 0.04
      K44:
        stat: 0.12
        syst: 0.01
        value: 0.16
      K45:
        stat: 0.10
        syst: 0.01
        value: -0.17
      K46:
        stat: 0.11
        syst: 0.00
        value: 0.02
      K5:
        stat: 0.08
        syst: 0.01
        value: 0.11
      K6:
        stat: 0.09
        syst: 0.01
        value: 0.11
      K7:
        stat: 0.09
        syst: 0.01
        value: -0.14
      K8:
        stat: 0.08
        syst: 0.01
        value: 0.02
      K9:
        stat: 0.09
        syst: 0.01
        value: -0.03
      k-range:
      - 1.59
      - 1.75
    k2:
      BF:
        stat: 0.41
        syst: 0.07
        value: 3.36
      K10:
        stat: 0.08
        syst: 0.02
        value: -0.08
      K11:
        stat: 0.09
        syst: 0.02
        value: 0.02
      K12:
        stat: 0.10
        syst: 0.02
        value: -0.07
      K13:
        stat: 0.08
        syst: 0.02
        value: -0.05
      K14:
        stat: 0.09
        syst: 0.02
        value: -0.12
      K15:
        stat: 0.10
        syst: 0.02
        value: 0.11
      K16:
        stat: 0.08
        syst: 0.01
        value: 0.10
      K17:
        stat: 0.09
        syst: 0.02
        value: 0.06
      K18:
        stat: 0.10
        syst: 0.02
        value: -0.13
      K19:
        stat: 0.06
        syst: 0.00
        value: 0.03
      K2:
        stat: 0.07
        syst: 0.01
        value: 0.05
      K20:
        stat: 0.07
        syst: 0.01
        value: -0.02
      K21:
        stat: 0.08
        syst: 0.00
        value: -0.05
      K22:
        stat: 0.08
        syst: 0.01
        value: 0.08
      K23:
        stat: 0.08
        syst: 0.00
        value: 0.07
      K24:
        stat: 0.08
        syst: 0.01
        value: -0.07
      K25:
        stat: 0.08
        syst: 0.00
        value: -0.06
      K26:
        stat: 0.08
        syst: 0.01
        value: 0.05
      K27:
        stat: 0.08
        syst: 0.01
        value: 0.08
      K28:
        stat: 0.07
        syst: 0.01
        value: -0.06
      K29:
        stat: 0.06
        syst: 0.00
        value: -0.01
      K3:
        stat: 0.08
        syst: 0.01
        value: -0.22
      K30:
        stat: 0.06
        syst: 0.00
        value: 0.02
      K31:
        stat: 0.07
        syst: 0.01
        value: -0.05
      K32:
        stat: 0.08
        syst: 0.00
        value: 0.02
      K33:
        stat: 0.07
        syst: 0.01
        value: -0.03
      K34:
        stat: 0.08
        syst: 0.01
        value: 0.02
      K35:
        stat: 0.08
        syst: 0.01
        value: -0.01
      K36:
        stat: 0.08
        syst: 0.01
        value: -0.05
      K37:
        stat: 0.08
        syst: 0.01
        value: 0.03
      K38:
        stat: 0.08
        syst: 0.00
        value: 0.06
      K39:
        stat: 0.07
        syst: 0.02
        value: 0.04
      K4:
        stat: 0.08
        syst: 0.01
        value: -0.49
      K40:
        stat: 0.08
        syst: 0.02
        value: -0.03
      K41:
        stat: 0.08
        syst: 0.02
        value: 0.07
      K42:
        stat: 0.08
        syst: 0.01
        value: 0.08
      K43:
        stat: 0.06
        syst: 0.00
        value: -0.10
      K44:
        stat: 0.07
        syst: 0.01
        value: 0.17
      K45:
        stat: 0.08
        syst: 0.00
        value: -0.21
      K46:
        stat: 0.08
        syst: 0.01
        value: 0.05
      K5:
        stat: 0.09
        syst: 0.01
        value: -0.05
      K6:
        stat: 0.09
        syst: 0.02
        value: 0.12
      K7:
        stat: 0.08
        syst: 0.01
        value: 0.22
      K8:
        stat: 0.09
        syst: 0.02
        value: -0.01
      K9:
        stat: 0.09
        syst: 0.02
        value: 0.03
      k-range:
      - 1.75
      - 2.20
    k3:
      BF:
        stat: 0.03
        syst: 0.02
        value: 0.11
      k-range:
      - 2.20
      - 5.41
    q2-range:
    - 4.00
    - 6.00
  q4:
    k0:
      BF:
        stat: 0.76
        syst: 0.12
        value: 5.08
      K10:
        stat: 0.09
        syst: 0.02
        value: 0.08
      K11:
        stat: 0.09
        syst: 0.02
        value: 0.13
      K12:
        stat: 0.09
        syst: 0.02
        value: -0.06
      K13:
        stat: 0.09
        syst: 0.01
        value: -0.01
      K14:
        stat: 0.09
        syst: 0.02
        value: -0.05
      K15:
        stat: 0.10
        syst: 0.02
        value: 0.12
      K16:
        stat: 0.08
        syst: 0.01
        value: -0.08
      K17:
        stat: 0.09
        syst: 0.02
        value: -0.04
      K18:
        stat: 0.10
        syst: 0.02
        value: 0.02
      K19:
        stat: 0.09
        syst: 0.01
        value: 0.21
      K2:
        stat: 0.08
        syst: 0.01
        value: -0.14
      K20:
        stat: 0.09
        syst: 0.01
        value: 0.04
      K21:
        stat: 0.08
        syst: 0.01
        value: 0.08
      K22:
        stat: 0.08
        syst: 0.01
        value: -0.11
      K23:
        stat: 0.07
        syst: 0.01
        value: 0.02
      K24:
        stat: 0.07
        syst: 0.01
        value: 0.02
      K25:
        stat: 0.08
        syst: 0.01
        value: 0.06
      K26:
        stat: 0.08
        syst: 0.01
        value: 0.00
      K27:
        stat: 0.08
        syst: 0.01
        value: 0.09
      K28:
        stat: 0.09
        syst: 0.01
        value: -0.08
      K29:
        stat: 0.08
        syst: 0.01
        value: -0.04
      K3:
        stat: 0.09
        syst: 0.02
        value: -0.08
      K30:
        stat: 0.09
        syst: 0.01
        value: 0.16
      K31:
        stat: 0.08
        syst: 0.01
        value: -0.07
      K32:
        stat: 0.10
        syst: 0.01
        value: -0.16
      K33:
        stat: 0.09
        syst: 0.01
        value: 0.08
      K34:
        stat: 0.10
        syst: 0.01
        value: 0.14
      K35:
        stat: 0.09
        syst: 0.01
        value: -0.03
      K36:
        stat: 0.10
        syst: 0.01
        value: -0.12
      K37:
        stat: 0.10
        syst: 0.02
        value: -0.07
      K38:
        stat: 0.11
        syst: 0.02
        value: 0.03
      K39:
        stat: 0.10
        syst: 0.02
        value: -0.03
      K4:
        stat: 0.09
        syst: 0.02
        value: -0.04
      K40:
        stat: 0.11
        syst: 0.02
        value: 0.09
      K41:
        stat: 0.10
        syst: 0.01
        value: -0.16
      K42:
        stat: 0.09
        syst: 0.01
        value: 0.04
      K43:
        stat: 0.08
        syst: 0.01
        value: 0.11
      K44:
        stat: 0.09
        syst: 0.01
        value: -0.09
      K45:
        stat: 0.08
        syst: 0.01
        value: -0.06
      K46:
        stat: 0.08
        syst: 0.01
        value: -0.04
      K5:
        stat: 0.08
        syst: 0.02
        value: 0.02
      K6:
        stat: 0.09
        syst: 0.02
        value: -0.08
      K7:
        stat: 0.09
        syst: 0.02
        value: 0.03
      K8:
        stat: 0.09
        syst: 0.02
        value: -0.05
      K9:
        stat: 0.09
        syst: 0.02
        value: -0.01
      k-range:
      - 1.44
      - 1.59
    k1:
      BF:
        stat: 0.79
        syst: 0.34
        value: 4.65
      K10:
        stat: 0.12
        syst: 0.11
        value: -0.10
      K11:
        stat: 0.17
        syst: 0.17
        value: 0.04
      K12:
        stat: 0.18
        syst: 0.20
        value: -0.32
      K13:
        stat: 0.13
        syst: 0.13
        value: 0.02
      K14:
        stat: 0.18
        syst: 0.18
        value: -0.14
      K15:
        stat: 0.20
        syst: 0.22
        value: 0.31
      K16:
        stat: 0.14
        syst: 0.14
        value: 0.07
      K17:
        stat: 0.19
        syst: 0.20
        value: 0.16
      K18:
        stat: 0.21
        syst: 0.26
        value: -0.18
      K19:
        stat: 0.08
        syst: 0.00
        value: 0.01
      K2:
        stat: 0.10
        syst: 0.07
        value: 0.06
      K20:
        stat: 0.09
        syst: 0.01
        value: -0.00
      K21:
        stat: 0.09
        syst: 0.01
        value: -0.05
      K22:
        stat: 0.09
        syst: 0.01
        value: 0.05
      K23:
        stat: 0.09
        syst: 0.01
        value: 0.02
      K24:
        stat: 0.09
        syst: 0.01
        value: -0.04
      K25:
        stat: 0.07
        syst: 0.02
        value: 0.02
      K26:
        stat: 0.09
        syst: 0.01
        value: 0.00
      K27:
        stat: 0.06
        syst: 0.03
        value: 0.02
      K28:
        stat: 0.08
        syst: 0.01
        value: -0.00
      K29:
        stat: 0.10
        syst: 0.01
        value: -0.00
      K3:
        stat: 0.10
        syst: 0.09
        value: 0.01
      K30:
        stat: 0.10
        syst: 0.01
        value: -0.10
      K31:
        stat: 0.11
        syst: 0.01
        value: -0.01
      K32:
        stat: 0.11
        syst: 0.01
        value: 0.04
      K33:
        stat: 0.11
        syst: 0.01
        value: 0.05
      K34:
        stat: 0.10
        syst: 0.01
        value: 0.05
      K35:
        stat: 0.11
        syst: 0.01
        value: 0.02
      K36:
        stat: 0.09
        syst: 0.01
        value: 0.11
      K37:
        stat: 0.10
        syst: 0.01
        value: -0.13
      K38:
        stat: 0.10
        syst: 0.01
        value: -0.12
      K39:
        stat: 0.10
        syst: 0.02
        value: -0.06
      K4:
        stat: 0.11
        syst: 0.04
        value: -0.45
      K40:
        stat: 0.11
        syst: 0.01
        value: 0.05
      K41:
        stat: 0.10
        syst: 0.01
        value: -0.08
      K42:
        stat: 0.09
        syst: 0.01
        value: 0.04
      K43:
        stat: 0.09
        syst: 0.01
        value: 0.02
      K44:
        stat: 0.10
        syst: 0.01
        value: -0.10
      K45:
        stat: 0.10
        syst: 0.01
        value: 0.05
      K46:
        stat: 0.09
        syst: 0.01
        value: 0.18
      K5:
        stat: 0.14
        syst: 0.12
        value: -0.05
      K6:
        stat: 0.14
        syst: 0.13
        value: -0.20
      K7:
        stat: 0.11
        syst: 0.08
        value: 0.06
      K8:
        stat: 0.15
        syst: 0.15
        value: -0.00
      K9:
        stat: 0.16
        syst: 0.17
        value: 0.37
      k-range:
      - 1.59
      - 1.75
    k2:
      BF:
        stat: 0.36
        syst: 0.05
        value: 2.56
      K10:
        stat: 0.09
        syst: 0.02
        value: -0.09
      K11:
        stat: 0.08
        syst: 0.01
        value: -0.04
      K12:
        stat: 0.08
        syst: 0.01
        value: 0.03
      K13:
        stat: 0.09
        syst: 0.02
        value: -0.06
      K14:
        stat: 0.08
        syst: 0.01
        value: 0.04
      K15:
        stat: 0.08
        syst: 0.01
        value: 0.09
      K16:
        stat: 0.10
        syst: 0.02
        value: 0.12
      K17:
        stat: 0.09
        syst: 0.01
        value: -0.08
      K18:
        stat: 0.09
        syst: 0.01
        value: -0.06
      K19:
        stat: 0.07
        syst: 0.01
        value: 0.11
      K2:
        stat: 0.07
        syst: 0.01
        value: -0.10
      K20:
        stat: 0.08
        syst: 0.01
        value: -0.08
      K21:
        stat: 0.08
        syst: 0.01
        value: -0.09
      K22:
        stat: 0.09
        syst: 0.01
        value: -0.02
      K23:
        stat: 0.08
        syst: 0.01
        value: 0.06
      K24:
        stat: 0.09
        syst: 0.01
        value: 0.11
      K25:
        stat: 0.08
        syst: 0.01
        value: -0.02
      K26:
        stat: 0.09
        syst: 0.01
        value: -0.06
      K27:
        stat: 0.08
        syst: 0.00
        value: -0.11
      K28:
        stat: 0.09
        syst: 0.01
        value: 0.02
      K29:
        stat: 0.08
        syst: 0.01
        value: -0.01
      K3:
        stat: 0.08
        syst: 0.01
        value: -0.23
      K30:
        stat: 0.08
        syst: 0.01
        value: 0.12
      K31:
        stat: 0.09
        syst: 0.01
        value: 0.05
      K32:
        stat: 0.10
        syst: 0.01
        value: 0.02
      K33:
        stat: 0.09
        syst: 0.01
        value: 0.00
      K34:
        stat: 0.10
        syst: 0.01
        value: 0.05
      K35:
        stat: 0.08
        syst: 0.00
        value: -0.09
      K36:
        stat: 0.09
        syst: 0.01
        value: -0.09
      K37:
        stat: 0.08
        syst: 0.01
        value: 0.05
      K38:
        stat: 0.08
        syst: 0.01
        value: 0.12
      K39:
        stat: 0.08
        syst: 0.02
        value: 0.04
      K4:
        stat: 0.10
        syst: 0.01
        value: -0.49
      K40:
        stat: 0.08
        syst: 0.01
        value: 0.02
      K41:
        stat: 0.10
        syst: 0.01
        value: -0.13
      K42:
        stat: 0.10
        syst: 0.01
        value: 0.23
      K43:
        stat: 0.07
        syst: 0.00
        value: 0.02
      K44:
        stat: 0.09
        syst: 0.00
        value: -0.05
      K45:
        stat: 0.10
        syst: 0.01
        value: 0.09
      K46:
        stat: 0.10
        syst: 0.01
        value: -0.04
      K5:
        stat: 0.08
        syst: 0.01
        value: 0.09
      K6:
        stat: 0.09
        syst: 0.01
        value: 0.18
      K7:
        stat: 0.09
        syst: 0.01
        value: 0.20
      K8:
        stat: 0.08
        syst: 0.01
        value: 0.06
      K9:
        stat: 0.09
        syst: 0.01
        value: -0.14
      k-range:
      - 1.75
      - 2.20
    k3:
      BF:
        stat: 0.02
        syst: 0.01
        value: 0.04
      k-range:
      - 2.20
      - 5.41
    q2-range:
    - 6.00
    - 8.00
  q5:
    k0:
      BF:
        stat: 0.86
        syst: 0.20
        value: 5.32
      K10:
        stat: 0.08
        syst: 0.02
        value: 0.01
      K11:
        stat: 0.07
        syst: 0.01
        value: -0.02
      K12:
        stat: 0.07
        syst: 0.02
        value: -0.03
      K13:
        stat: 0.09
        syst: 0.02
        value: -0.12
      K14:
        stat: 0.08
        syst: 0.01
        value: 0.06
      K15:
        stat: 0.08
        syst: 0.01
        value: -0.06
      K16:
        stat: 0.10
        syst: 0.02
        value: 0.02
      K17:
        stat: 0.08
        syst: 0.01
        value: 0.02
      K18:
        stat: 0.08
        syst: 0.02
        value: 0.09
      K19:
        stat: 0.09
        syst: 0.01
        value: -0.00
      K2:
        stat: 0.09
        syst: 0.02
        value: -0.33
      K20:
        stat: 0.09
        syst: 0.01
        value: -0.09
      K21:
        stat: 0.11
        syst: 0.02
        value: -0.18
      K22:
        stat: 0.10
        syst: 0.01
        value: 0.11
      K23:
        stat: 0.12
        syst: 0.03
        value: 0.06
      K24:
        stat: 0.11
        syst: 0.02
        value: -0.06
      K25:
        stat: 0.11
        syst: 0.02
        value: -0.07
      K26:
        stat: 0.10
        syst: 0.02
        value: -0.00
      K27:
        stat: 0.10
        syst: 0.02
        value: 0.01
      K28:
        stat: 0.08
        syst: 0.02
        value: 0.09
      K29:
        stat: 0.09
        syst: 0.01
        value: 0.04
      K3:
        stat: 0.08
        syst: 0.02
        value: -0.11
      K30:
        stat: 0.09
        syst: 0.01
        value: -0.01
      K31:
        stat: 0.10
        syst: 0.01
        value: 0.05
      K32:
        stat: 0.11
        syst: 0.01
        value: 0.12
      K33:
        stat: 0.09
        syst: 0.01
        value: 0.02
      K34:
        stat: 0.12
        syst: 0.01
        value: -0.09
      K35:
        stat: 0.08
        syst: 0.01
        value: 0.00
      K36:
        stat: 0.10
        syst: 0.01
        value: 0.08
      K37:
        stat: 0.08
        syst: 0.01
        value: -0.03
      K38:
        stat: 0.09
        syst: 0.01
        value: -0.01
      K39:
        stat: 0.09
        syst: 0.01
        value: -0.02
      K4:
        stat: 0.10
        syst: 0.02
        value: -0.10
      K40:
        stat: 0.10
        syst: 0.01
        value: 0.08
      K41:
        stat: 0.11
        syst: 0.02
        value: -0.11
      K42:
        stat: 0.11
        syst: 0.02
        value: -0.04
      K43:
        stat: 0.09
        syst: 0.01
        value: 0.02
      K44:
        stat: 0.10
        syst: 0.01
        value: 0.10
      K45:
        stat: 0.12
        syst: 0.01
        value: 0.03
      K46:
        stat: 0.11
        syst: 0.01
        value: 0.03
      K5:
        stat: 0.09
        syst: 0.02
        value: -0.04
      K6:
        stat: 0.09
        syst: 0.01
        value: 0.11
      K7:
        stat: 0.09
        syst: 0.02
        value: 0.12
      K8:
        stat: 0.08
        syst: 0.02
        value: -0.03
      K9:
        stat: 0.07
        syst: 0.02
        value: 0.01
      k-range:
      - 1.44
      - 1.59
    k1:
      BF:
        stat: 0.80
        syst: 0.16
        value: 4.53
      K10:
        stat: 0.09
        syst: 0.01
        value: -0.05
      K11:
        stat: 0.09
        syst: 0.01
        value: 0.12
      K12:
        stat: 0.09
        syst: 0.01
        value: -0.00
      K13:
        stat: 0.11
        syst: 0.02
        value: -0.07
      K14:
        stat: 0.10
        syst: 0.01
        value: -0.10
      K15:
        stat: 0.09
        syst: 0.01
        value: 0.09
      K16:
        stat: 0.10
        syst: 0.01
        value: 0.02
      K17:
        stat: 0.11
        syst: 0.01
        value: 0.05
      K18:
        stat: 0.09
        syst: 0.01
        value: -0.09
      K19:
        stat: 0.10
        syst: 0.01
        value: -0.19
      K2:
        stat: 0.10
        syst: 0.02
        value: -0.27
      K20:
        stat: 0.10
        syst: 0.01
        value: 0.02
      K21:
        stat: 0.11
        syst: 0.01
        value: 0.05
      K22:
        stat: 0.11
        syst: 0.01
        value: -0.06
      K23:
        stat: 0.12
        syst: 0.01
        value: -0.11
      K24:
        stat: 0.11
        syst: 0.01
        value: -0.09
      K25:
        stat: 0.10
        syst: 0.01
        value: 0.03
      K26:
        stat: 0.09
        syst: 0.01
        value: -0.06
      K27:
        stat: 0.10
        syst: 0.01
        value: -0.22
      K28:
        stat: 0.10
        syst: 0.01
        value: 0.14
      K29:
        stat: 0.08
        syst: 0.01
        value: 0.07
      K3:
        stat: 0.10
        syst: 0.02
        value: -0.01
      K30:
        stat: 0.10
        syst: 0.01
        value: 0.07
      K31:
        stat: 0.11
        syst: 0.01
        value: -0.08
      K32:
        stat: 0.12
        syst: 0.01
        value: 0.12
      K33:
        stat: 0.12
        syst: 0.01
        value: 0.16
      K34:
        stat: 0.12
        syst: 0.01
        value: 0.06
      K35:
        stat: 0.10
        syst: 0.01
        value: 0.07
      K36:
        stat: 0.12
        syst: 0.01
        value: -0.02
      K37:
        stat: 0.10
        syst: 0.01
        value: -0.07
      K38:
        stat: 0.12
        syst: 0.01
        value: -0.02
      K39:
        stat: 0.10
        syst: 0.02
        value: 0.02
      K4:
        stat: 0.11
        syst: 0.01
        value: -0.27
      K40:
        stat: 0.09
        syst: 0.01
        value: 0.19
      K41:
        stat: 0.12
        syst: 0.01
        value: -0.12
      K42:
        stat: 0.11
        syst: 0.02
        value: 0.16
      K43:
        stat: 0.10
        syst: 0.01
        value: 0.05
      K44:
        stat: 0.12
        syst: 0.01
        value: 0.01
      K45:
        stat: 0.12
        syst: 0.01
        value: -0.18
      K46:
        stat: 0.10
        syst: 0.01
        value: -0.08
      K5:
        stat: 0.11
        syst: 0.01
        value: 0.19
      K6:
        stat: 0.10
        syst: 0.02
        value: 0.02
      K7:
        stat: 0.11
        syst: 0.01
        value: 0.13
      K8:
        stat: 0.11
        syst: 0.01
        value: -0.10
      K9:
        stat: 0.10
        syst: 0.02
        value: 0.02
      k-range:
      - 1.59
      - 1.75
    k2:
      BF:
        stat: 0.28
        syst: 0.03
        value: 1.67
      K10:
        stat: 0.09
        syst: 0.01
        value: 0.07
      K11:
        stat: 0.09
        syst: 0.01
        value: 0.04
      K12:
        stat: 0.07
        syst: 0.01
        value: 0.00
      K13:
        stat: 0.08
        syst: 0.01
        value: -0.12
      K14:
        stat: 0.08
        syst: 0.01
        value: -0.01
      K15:
        stat: 0.09
        syst: 0.01
        value: 0.02
      K16:
        stat: 0.09
        syst: 0.01
        value: 0.12
      K17:
        stat: 0.10
        syst: 0.01
        value: -0.13
      K18:
        stat: 0.08
        syst: 0.01
        value: 0.02
      K19:
        stat: 0.10
        syst: 0.01
        value: 0.21
      K2:
        stat: 0.11
        syst: 0.01
        value: -0.24
      K20:
        stat: 0.10
        syst: 0.01
        value: 0.11
      K21:
        stat: 0.11
        syst: 0.01
        value: -0.06
      K22:
        stat: 0.11
        syst: 0.01
        value: 0.11
      K23:
        stat: 0.11
        syst: 0.01
        value: -0.05
      K24:
        stat: 0.11
        syst: 0.01
        value: -0.09
      K25:
        stat: 0.12
        syst: 0.01
        value: 0.15
      K26:
        stat: 0.10
        syst: 0.01
        value: 0.04
      K27:
        stat: 0.09
        syst: 0.01
        value: -0.09
      K28:
        stat: 0.10
        syst: 0.01
        value: 0.03
      K29:
        stat: 0.11
        syst: 0.01
        value: -0.06
      K3:
        stat: 0.09
        syst: 0.01
        value: 0.10
      K30:
        stat: 0.09
        syst: 0.01
        value: 0.10
      K31:
        stat: 0.11
        syst: 0.01
        value: -0.13
      K32:
        stat: 0.10
        syst: 0.01
        value: -0.04
      K33:
        stat: 0.11
        syst: 0.01
        value: 0.09
      K34:
        stat: 0.10
        syst: 0.01
        value: -0.08
      K35:
        stat: 0.12
        syst: 0.01
        value: -0.07
      K36:
        stat: 0.11
        syst: 0.01
        value: 0.19
      K37:
        stat: 0.10
        syst: 0.01
        value: -0.04
      K38:
        stat: 0.10
        syst: 0.01
        value: -0.11
      K39:
        stat: 0.08
        syst: 0.01
        value: 0.13
      K4:
        stat: 0.12
        syst: 0.01
        value: -0.48
      K40:
        stat: 0.08
        syst: 0.01
        value: -0.05
      K41:
        stat: 0.09
        syst: 0.01
        value: 0.00
      K42:
        stat: 0.09
        syst: 0.01
        value: 0.02
      K43:
        stat: 0.10
        syst: 0.01
        value: -0.17
      K44:
        stat: 0.11
        syst: 0.01
        value: 0.00
      K45:
        stat: 0.11
        syst: 0.01
        value: -0.05
      K46:
        stat: 0.12
        syst: 0.01
        value: -0.16
      K5:
        stat: 0.10
        syst: 0.01
        value: 0.23
      K6:
        stat: 0.08
        syst: 0.01
        value: -0.00
      K7:
        stat: 0.09
        syst: 0.01
        value: 0.01
      K8:
        stat: 0.09
        syst: 0.01
        value: -0.08
      K9:
        stat: 0.09
        syst: 0.01
        value: -0.12
      k-range:
      - 1.75
      - 2.20
    q2-range:
    - 11
    - 12.50
  q6:
    k0:
      BF:
        stat: 0.19
        syst: 0.07
        value: 0.59
      K10:
        stat: 0.12
        syst: 0.03
        value: 0.00
      K11:
        stat: 0.11
        syst: 0.08
        value: 0.04
      K12:
        stat: 0.11
        syst: 0.04
        value: 0.03
      K13:
        stat: 0.17
        syst: 0.06
        value: -0.22
      K14:
        stat: 0.16
        syst: 0.08
        value: 0.10
      K15:
        stat: 0.15
        syst: 0.06
        value: 0.12
      K16:
        stat: 0.20
        syst: 0.06
        value: 0.20
      K17:
        stat: 0.19
        syst: 0.09
        value: -0.14
      K18:
        stat: 0.16
        syst: 0.06
        value: 0.07
      K19:
        stat: 0.15
        syst: 0.05
        value: -0.06
      K2:
        stat: 0.19
        syst: 0.06
        value: -0.39
      K20:
        stat: 0.16
        syst: 0.06
        value: -0.01
      K21:
        stat: 0.17
        syst: 0.05
        value: 0.23
      K22:
        stat: 0.19
        syst: 0.08
        value: -0.20
      K23:
        stat: 0.14
        syst: 0.04
        value: -0.15
      K24:
        stat: 0.15
        syst: 0.04
        value: -0.04
      K25:
        stat: 0.14
        syst: 0.07
        value: 0.14
      K26:
        stat: 0.15
        syst: 0.07
        value: -0.23
      K27:
        stat: 0.11
        syst: 0.04
        value: -0.02
      K28:
        stat: 0.13
        syst: 0.07
        value: 0.12
      K29:
        stat: 0.20
        syst: 0.06
        value: 0.31
      K3:
        stat: 0.17
        syst: 0.06
        value: -0.14
      K30:
        stat: 0.20
        syst: 0.06
        value: -0.04
      K31:
        stat: 0.27
        syst: 0.15
        value: -0.27
      K32:
        stat: 0.26
        syst: 0.11
        value: -0.15
      K33:
        stat: 0.26
        syst: 0.14
        value: 0.33
      K34:
        stat: 0.25
        syst: 0.09
        value: -0.43
      K35:
        stat: 0.19
        syst: 0.11
        value: -0.14
      K36:
        stat: 0.16
        syst: 0.05
        value: 0.16
      K37:
        stat: 0.13
        syst: 0.05
        value: -0.24
      K38:
        stat: 0.15
        syst: 0.04
        value: 0.14
      K39:
        stat: 0.18
        syst: 0.05
        value: -0.13
      K4:
        stat: 0.19
        syst: 0.10
        value: -0.21
      K40:
        stat: 0.19
        syst: 0.06
        value: 0.34
      K41:
        stat: 0.20
        syst: 0.07
        value: -0.02
      K42:
        stat: 0.19
        syst: 0.09
        value: -0.15
      K43:
        stat: 0.18
        syst: 0.05
        value: 0.12
      K44:
        stat: 0.25
        syst: 0.05
        value: 0.47
      K45:
        stat: 0.25
        syst: 0.08
        value: -0.11
      K46:
        stat: 0.20
        syst: 0.05
        value: 0.06
      K5:
        stat: 0.18
        syst: 0.07
        value: 0.10
      K6:
        stat: 0.15
        syst: 0.07
        value: -0.12
      K7:
        stat: 0.16
        syst: 0.07
        value: -0.13
      K8:
        stat: 0.15
        syst: 0.06
        value: -0.07
      K9:
        stat: 0.14
        syst: 0.07
        value: -0.04
      k-range:
      - 1.44
      - 1.75
    q2-range:
    - 15.00
    - 17.50
correlations:
  {q0: {k0: {correlations: [[1.00, -0.20, 0.52, -0.04, -0.12, -0.13, -0.22, 0.35, -0.23,
            0.15, 0.02, 0.05, 0.05, -0.35, 0.26, -0.04, 0.18, -0.13, -0.01, 0.15, -0.07,
            -0.10, 0.17, -0.00, 0.07, 0.06, -0.20, 0.05, 0.16, -0.03, 0.04, 0.10, -0.27,
            0.05, 0.03, -0.07, 0.22, -0.01, -0.11, -0.11, 0.05, -0.05, -0.05, -0.08,
            0.03, -0.07], [-0.20, 1.00, -0.14, -0.09, -0.40, -0.15, -0.04, -0.66, 0.50,
            0.29, 0.37, -0.13, -0.37, 0.20, -0.35, 0.08, -0.35, 0.07, 0.45, 0.11, -0.23,
            -0.21, -0.17, 0.10, 0.35, 0.06, -0.03, -0.21, -0.18, 0.22, 0.05, 0.05, 0.38,
            -0.14, -0.01, -0.17, -0.28, 0.15, 0.05, -0.11, 0.01, 0.10, -0.04, 0.04,
            -0.27, -0.04], [0.52, -0.14, 1.00, -0.15, -0.35, -0.27, -0.54, 0.49, -0.28,
            0.42, 0.13, 0.08, -0.01, -0.62, 0.43, 0.00, 0.20, -0.33, 0.13, 0.35, -0.26,
            -0.27, 0.29, 0.02, 0.21, 0.11, -0.47, 0.05, 0.33, -0.02, 0.08, 0.22, -0.48,
            0.09, 0.11, -0.18, 0.33, 0.05, -0.09, -0.24, 0.12, -0.20, -0.20, -0.09,
            -0.13, -0.18], [-0.04, -0.09, -0.15, 1.00, 0.27, -0.75, -0.20, 0.15, 0.21,
            0.00, -0.43, -0.43, -0.19, 0.25, 0.36, 0.21, -0.12, -0.15, -0.17, 0.01,
            0.18, 0.03, -0.13, 0.14, -0.20, -0.18, 0.29, 0.16, 0.06, -0.13, 0.11, 0.02,
            -0.17, 0.01, -0.05, -0.08, -0.25, 0.11, -0.01, 0.10, 0.30, 0.22, 0.32, 0.05,
            0.33, 0.45], [-0.12, -0.40, -0.35, 0.27, 1.00, 0.24, 0.23, 0.02, -0.26,
            -0.55, -0.68, 0.03, 0.38, 0.22, 0.06, -0.14, 0.29, 0.27, -0.29, -0.25, 0.43,
            0.27, 0.06, -0.15, -0.29, -0.20, 0.52, 0.33, 0.09, 0.01, 0.18, 0.07, 0.01,
            -0.12, -0.03, 0.03, -0.00, -0.35, -0.10, 0.09, 0.07, 0.08, 0.16, -0.27,
            0.10, 0.05], [-0.13, -0.15, -0.27, -0.75, 0.24, 1.00, 0.33, -0.23, -0.23,
            -0.47, -0.03, 0.38, 0.41, 0.11, -0.31, -0.19, 0.25, 0.27, -0.12, -0.20,
            0.20, 0.26, -0.07, -0.18, -0.17, 0.11, 0.22, 0.07, 0.03, 0.18, -0.06, 0.01,
            0.22, 0.03, -0.07, 0.16, 0.13, -0.22, -0.10, 0.03, -0.41, -0.11, -0.12,
            -0.20, -0.26, -0.41], [-0.22, -0.04, -0.54, -0.20, 0.23, 0.33, 1.00, -0.17,
            -0.53, -0.37, 0.09, 0.28, 0.16, 0.00, -0.50, -0.45, 0.17, 0.57, -0.03, -0.15,
            0.03, 0.17, -0.11, -0.07, 0.04, 0.09, 0.10, -0.30, -0.17, 0.13, -0.13, 0.01,
            0.28, -0.21, -0.23, 0.03, 0.06, -0.16, -0.03, 0.27, 0.16, 0.19, -0.03, 0.06,
            0.35, 0.25], [0.35, -0.66, 0.49, 0.15, 0.02, -0.23, -0.17, 1.00, -0.39,
            0.12, -0.26, -0.03, -0.03, -0.54, 0.59, 0.12, 0.05, -0.40, -0.30, 0.03,
            0.14, -0.01, 0.40, -0.07, 0.06, 0.08, -0.25, 0.06, 0.30, -0.18, -0.01, -0.09,
            -0.30, 0.23, 0.08, -0.19, 0.25, 0.08, -0.06, 0.11, 0.04, -0.03, -0.19, -0.00,
            0.15, 0.09], [-0.23, 0.50, -0.28, 0.21, -0.26, -0.23, -0.53, -0.39, 1.00,
            0.18, 0.08, -0.29, -0.46, 0.44, -0.02, 0.45, -0.51, -0.26, 0.15, -0.05,
            -0.07, -0.03, -0.13, 0.21, 0.08, -0.03, 0.08, 0.18, -0.22, -0.01, 0.12,
            -0.16, 0.28, 0.18, 0.07, 0.11, -0.44, 0.21, 0.17, -0.18, -0.21, -0.02, 0.03,
            0.11, -0.36, -0.05], [0.15, 0.29, 0.42, 0.00, -0.55, -0.47, -0.37, 0.12,
            0.18, 1.00, 0.32, -0.65, -0.50, -0.15, 0.31, 0.23, -0.38, -0.46, 0.22, 0.16,
            -0.31, -0.20, 0.23, 0.07, 0.23, -0.12, -0.44, -0.12, -0.08, 0.13, -0.05,
            -0.09, -0.23, 0.08, 0.33, -0.24, -0.04, 0.04, 0.19, -0.03, 0.11, 0.09, -0.27,
            0.35, -0.10, 0.01], [0.02, 0.37, 0.13, -0.43, -0.68, -0.03, 0.09, -0.26,
            0.08, 0.32, 1.00, 0.26, -0.12, -0.37, -0.45, -0.26, -0.32, 0.16, 0.38, 0.20,
            -0.37, -0.31, 0.18, 0.21, 0.33, 0.13, -0.42, -0.35, -0.15, -0.10, -0.10,
            -0.01, 0.10, -0.24, 0.10, 0.25, -0.06, 0.01, 0.18, -0.07, 0.02, -0.09, -0.16,
            0.16, -0.01, -0.23], [0.05, -0.13, 0.08, -0.43, 0.03, 0.38, 0.28, -0.03,
            -0.29, -0.65, 0.26, 1.00, 0.34, -0.39, -0.39, -0.44, 0.29, 0.43, 0.09, 0.10,
            -0.15, -0.07, 0.10, 0.06, 0.18, 0.37, -0.16, -0.12, -0.02, -0.23, -0.02,
            0.17, 0.16, -0.13, -0.18, 0.29, 0.22, 0.01, -0.08, -0.12, -0.00, -0.26,
            0.03, -0.29, 0.11, -0.21], [0.05, -0.37, -0.01, -0.19, 0.38, 0.41, 0.16,
            -0.03, -0.46, -0.50, -0.12, 0.34, 1.00, 0.04, -0.44, -0.36, 0.50, 0.37,
            -0.22, -0.05, 0.33, 0.05, -0.05, -0.24, -0.31, -0.16, 0.20, -0.12, 0.08,
            -0.21, -0.14, 0.14, 0.03, -0.16, -0.06, 0.09, 0.28, -0.20, 0.03, -0.00,
            -0.08, -0.09, 0.30, -0.34, -0.05, -0.11], [-0.35, 0.20, -0.62, 0.25, 0.22,
            0.11, 0.00, -0.54, 0.44, -0.15, -0.37, -0.39, 0.04, 1.00, -0.13, 0.30, -0.21,
            0.01, 0.02, -0.21, 0.24, 0.33, -0.45, -0.08, -0.33, -0.20, 0.44, 0.10, -0.24,
            0.07, -0.00, -0.22, 0.15, 0.07, -0.17, 0.01, -0.14, 0.18, 0.06, 0.05, -0.03,
            0.20, 0.41, 0.10, -0.09, 0.10], [0.26, -0.35, 0.43, 0.36, 0.06, -0.31, -0.50,
            0.59, -0.02, 0.31, -0.45, -0.39, -0.44, -0.13, 1.00, 0.33, -0.03, -0.52,
            -0.22, 0.06, 0.14, 0.12, 0.12, 0.06, -0.15, -0.01, 0.03, 0.44, 0.28, 0.05,
            0.04, -0.13, -0.51, 0.26, 0.19, -0.17, 0.09, 0.16, -0.17, 0.12, 0.05, 0.01,
            -0.08, 0.18, 0.13, 0.06], [-0.04, 0.08, 0.00, 0.21, -0.14, -0.19, -0.45,
            0.12, 0.45, 0.23, -0.26, -0.44, -0.36, 0.30, 0.33, 1.00, -0.20, -0.86, 0.11,
            -0.07, -0.00, -0.10, -0.14, -0.21, -0.02, -0.22, -0.00, -0.05, 0.03, -0.03,
            0.21, -0.27, -0.06, 0.22, 0.02, -0.12, -0.12, 0.19, -0.20, -0.03, -0.17,
            -0.04, 0.01, -0.09, -0.26, -0.21], [0.18, -0.35, 0.20, -0.12, 0.29, 0.25,
            0.17, 0.05, -0.51, -0.38, -0.32, 0.29, 0.50, -0.21, -0.03, -0.20, 1.00,
            0.24, -0.18, 0.11, 0.05, 0.06, -0.25, -0.15, -0.25, -0.05, 0.11, 0.08, 0.13,
            -0.01, -0.15, 0.26, -0.22, -0.04, -0.04, 0.06, 0.34, -0.17, -0.28, 0.03,
            0.04, -0.19, 0.08, -0.13, 0.01, 0.14], [-0.13, 0.07, -0.33, -0.15, 0.27,
            0.27, 0.57, -0.40, -0.26, -0.46, 0.16, 0.43, 0.37, 0.01, -0.52, -0.86, 0.24,
            1.00, -0.01, -0.01, 0.10, 0.17, -0.13, 0.12, -0.05, 0.17, 0.24, 0.10, -0.07,
            0.08, -0.15, 0.21, 0.18, -0.34, -0.20, 0.16, 0.06, -0.11, 0.15, 0.04, 0.15,
            0.02, 0.14, 0.13, 0.16, 0.26], [-0.01, 0.45, 0.13, -0.17, -0.29, -0.12,
            -0.03, -0.30, 0.15, 0.22, 0.38, 0.09, -0.22, 0.02, -0.22, 0.11, -0.18, -0.01,
            1.00, 0.48, -0.50, -0.32, -0.11, -0.02, 0.53, 0.36, -0.36, -0.18, -0.23,
            -0.03, 0.38, 0.15, -0.17, -0.26, -0.26, -0.10, 0.37, 0.36, 0.29, -0.17,
            0.20, 0.06, -0.06, 0.07, -0.18, -0.12], [0.15, 0.11, 0.35, 0.01, -0.25,
            -0.20, -0.15, 0.03, -0.05, 0.16, 0.20, 0.10, -0.05, -0.21, 0.06, -0.07,
            0.11, -0.01, 0.48, 1.00, -0.32, -0.09, -0.04, 0.06, 0.47, 0.22, -0.22, -0.01,
            -0.05, 0.00, 0.14, 0.33, -0.30, -0.06, -0.07, -0.13, 0.34, 0.38, 0.17, 0.00,
            0.17, 0.23, -0.07, -0.15, 0.04, 0.04], [-0.07, -0.23, -0.26, 0.18, 0.43,
            0.20, 0.03, 0.14, -0.07, -0.31, -0.37, -0.15, 0.33, 0.24, 0.14, -0.00, 0.05,
            0.10, -0.50, -0.32, 1.00, 0.48, -0.06, 0.06, -0.60, -0.25, 0.65, 0.27, 0.40,
            0.12, -0.41, -0.32, 0.15, 0.10, 0.31, 0.18, -0.20, -0.14, -0.12, 0.47, -0.04,
            0.09, 0.15, -0.14, 0.02, -0.03], [-0.10, -0.21, -0.27, 0.03, 0.27, 0.26,
            0.17, -0.01, -0.03, -0.20, -0.31, -0.07, 0.05, 0.33, 0.12, -0.10, 0.06,
            0.17, -0.32, -0.09, 0.48, 1.00, 0.09, 0.17, -0.34, 0.00, 0.35, 0.24, 0.11,
            0.30, -0.30, -0.06, 0.09, 0.23, 0.16, 0.36, -0.09, -0.17, 0.02, 0.32, 0.31,
            0.13, -0.06, -0.00, -0.02, 0.03], [0.17, -0.17, 0.29, -0.13, 0.06, -0.07,
            -0.11, 0.40, -0.13, 0.23, 0.18, 0.10, -0.05, -0.45, 0.12, -0.14, -0.25,
            -0.13, -0.11, -0.04, -0.06, 0.09, 1.00, 0.31, 0.27, 0.04, -0.47, -0.21,
            -0.19, -0.29, 0.18, 0.10, 0.08, 0.09, 0.24, 0.05, 0.06, -0.18, 0.05, 0.01,
            0.32, 0.03, -0.22, -0.07, -0.09, -0.22], [-0.00, 0.10, 0.02, 0.14, -0.15,
            -0.18, -0.07, -0.07, 0.21, 0.07, 0.21, 0.06, -0.24, -0.08, 0.06, -0.21,
            -0.15, 0.12, -0.02, 0.06, 0.06, 0.17, 0.31, 1.00, 0.06, 0.25, -0.22, 0.03,
            -0.19, -0.05, 0.06, 0.20, 0.07, 0.39, 0.05, 0.14, -0.14, 0.09, 0.07, 0.26,
            0.28, 0.22, 0.04, 0.05, -0.03, 0.11], [0.07, 0.35, 0.21, -0.20, -0.29, -0.17,
            0.04, 0.06, 0.08, 0.23, 0.33, 0.18, -0.31, -0.33, -0.15, -0.02, -0.25, -0.05,
            0.53, 0.47, -0.60, -0.34, 0.27, 0.06, 1.00, 0.35, -0.56, -0.18, -0.30, -0.08,
            0.36, 0.18, 0.19, 0.04, -0.24, -0.29, 0.18, 0.21, 0.16, -0.25, 0.13, 0.19,
            -0.18, -0.01, -0.19, 0.04], [0.06, 0.06, 0.11, -0.18, -0.20, 0.11, 0.09,
            0.08, -0.03, -0.12, 0.13, 0.37, -0.16, -0.20, -0.01, -0.22, -0.05, 0.17,
            0.36, 0.22, -0.25, 0.00, 0.04, 0.25, 0.35, 1.00, -0.14, -0.10, -0.11, -0.09,
            0.14, 0.38, 0.07, 0.11, -0.24, 0.10, 0.14, 0.18, 0.16, -0.03, 0.12, 0.09,
            0.07, -0.06, 0.12, -0.15], [-0.20, -0.03, -0.47, 0.29, 0.52, 0.22, 0.10,
            -0.25, 0.08, -0.44, -0.42, -0.16, 0.20, 0.44, 0.03, -0.00, 0.11, 0.24, -0.36,
            -0.22, 0.65, 0.35, -0.47, -0.22, -0.56, -0.14, 1.00, 0.38, 0.45, 0.34, -0.25,
            -0.14, 0.05, -0.14, 0.14, 0.21, -0.36, -0.18, -0.18, 0.21, -0.24, 0.11,
            0.23, -0.13, 0.15, -0.08], [0.05, -0.21, 0.05, 0.16, 0.33, 0.07, -0.30,
            0.06, 0.18, -0.12, -0.35, -0.12, -0.12, 0.10, 0.44, -0.05, 0.08, 0.10, -0.18,
            -0.01, 0.27, 0.24, -0.21, 0.03, -0.18, -0.10, 0.38, 1.00, 0.34, 0.33, -0.07,
            -0.18, -0.22, 0.14, 0.15, 0.15, -0.08, -0.05, -0.07, -0.03, -0.12, 0.02,
            -0.02, 0.21, -0.08, 0.03], [0.16, -0.18, 0.33, 0.06, 0.09, 0.03, -0.17,
            0.30, -0.22, -0.08, -0.15, -0.02, 0.08, -0.24, 0.28, 0.03, 0.13, -0.07,
            -0.23, -0.05, 0.40, 0.11, -0.19, -0.19, -0.30, -0.11, 0.45, 0.34, 1.00,
            0.48, -0.13, -0.09, -0.35, -0.08, 0.04, 0.05, -0.16, -0.13, -0.25, 0.06,
            -0.27, -0.10, -0.12, -0.22, -0.06, -0.17], [-0.03, 0.22, -0.02, -0.13, 0.01,
            0.18, 0.13, -0.18, -0.01, 0.13, -0.10, -0.23, -0.21, 0.07, 0.05, -0.03,
            -0.01, 0.08, -0.03, 0.00, 0.12, 0.30, -0.29, -0.05, -0.08, -0.09, 0.34,
            0.33, 0.48, 1.00, -0.16, -0.01, -0.07, 0.09, 0.10, -0.26, -0.19, -0.19,
            0.10, 0.28, -0.28, -0.05, -0.13, 0.02, -0.18, -0.09], [0.04, 0.05, 0.08,
            0.11, 0.18, -0.06, -0.13, -0.01, 0.12, -0.05, -0.10, -0.02, -0.14, -0.00,
            0.04, 0.21, -0.15, -0.15, 0.38, 0.14, -0.41, -0.30, 0.18, 0.06, 0.36, 0.14,
            -0.25, -0.07, -0.13, -0.16, 1.00, 0.46, -0.20, -0.08, -0.69, -0.31, 0.21,
            0.19, 0.05, -0.49, 0.07, 0.16, -0.12, -0.22, -0.27, -0.12], [0.10, 0.05,
            0.22, 0.02, 0.07, 0.01, 0.01, -0.09, -0.16, -0.09, -0.01, 0.17, 0.14, -0.22,
            -0.13, -0.27, 0.26, 0.21, 0.15, 0.33, -0.32, -0.06, 0.10, 0.20, 0.18, 0.38,
            -0.14, -0.18, -0.09, -0.01, 0.46, 1.00, -0.12, -0.27, -0.36, -0.10, 0.20,
            -0.11, 0.23, -0.19, 0.21, -0.12, -0.02, -0.23, -0.10, -0.14], [-0.27, 0.38,
            -0.48, -0.17, 0.01, 0.22, 0.28, -0.30, 0.28, -0.23, 0.10, 0.16, 0.03, 0.15,
            -0.51, -0.06, -0.22, 0.18, -0.17, -0.30, 0.15, 0.09, 0.08, 0.07, 0.19, 0.07,
            0.05, -0.22, -0.35, -0.07, -0.20, -0.12, 1.00, 0.28, 0.08, 0.07, -0.57,
            -0.31, -0.14, 0.07, -0.04, 0.06, -0.04, -0.22, -0.22, 0.13], [0.05, -0.14,
            0.09, 0.01, -0.12, 0.03, -0.21, 0.23, 0.18, 0.08, -0.24, -0.13, -0.16, 0.07,
            0.26, 0.22, -0.04, -0.34, -0.26, -0.06, 0.10, 0.23, 0.09, 0.39, 0.04, 0.11,
            -0.14, 0.14, -0.08, 0.09, -0.08, -0.27, 0.28, 1.00, 0.08, -0.15, -0.24,
            0.03, -0.26, 0.11, -0.09, 0.32, -0.13, -0.17, -0.21, 0.23], [0.03, -0.01,
            0.11, -0.05, -0.03, -0.07, -0.23, 0.08, 0.07, 0.33, 0.10, -0.18, -0.06,
            -0.17, 0.19, 0.02, -0.04, -0.20, -0.26, -0.07, 0.31, 0.16, 0.24, 0.05, -0.24,
            -0.24, 0.14, 0.15, 0.04, 0.10, -0.69, -0.36, 0.08, 0.08, 1.00, 0.33, -0.27,
            -0.34, -0.02, 0.38, -0.03, -0.11, -0.11, 0.07, 0.17, -0.21], [-0.07, -0.17,
            -0.18, -0.08, 0.03, 0.16, 0.03, -0.19, 0.11, -0.24, 0.25, 0.29, 0.09, 0.01,
            -0.17, -0.12, 0.06, 0.16, -0.10, -0.13, 0.18, 0.36, 0.05, 0.14, -0.29, 0.10,
            0.21, 0.15, 0.05, -0.26, -0.31, -0.10, 0.07, -0.15, 0.33, 1.00, -0.25, -0.31,
            -0.16, -0.06, 0.23, -0.02, -0.07, -0.05, 0.22, -0.26], [0.22, -0.28, 0.33,
            -0.25, -0.00, 0.13, 0.06, 0.25, -0.44, -0.04, -0.06, 0.22, 0.28, -0.14,
            0.09, -0.12, 0.34, 0.06, 0.37, 0.34, -0.20, -0.09, 0.06, -0.14, 0.18, 0.14,
            -0.36, -0.08, -0.16, -0.19, 0.21, 0.20, -0.57, -0.24, -0.27, -0.25, 1.00,
            0.51, 0.33, -0.10, 0.18, -0.01, 0.02, 0.24, 0.01, -0.11], [-0.01, 0.15,
            0.05, 0.11, -0.35, -0.22, -0.16, 0.08, 0.21, 0.04, 0.01, 0.01, -0.20, 0.18,
            0.16, 0.19, -0.17, -0.11, 0.36, 0.38, -0.14, -0.17, -0.18, 0.09, 0.21, 0.18,
            -0.18, -0.05, -0.13, -0.19, 0.19, -0.11, -0.31, 0.03, -0.34, -0.31, 0.51,
            1.00, 0.19, -0.04, 0.04, 0.22, 0.11, 0.36, -0.03, 0.12], [-0.11, 0.05, -0.09,
            -0.01, -0.10, -0.10, -0.03, -0.06, 0.17, 0.19, 0.18, -0.08, 0.03, 0.06,
            -0.17, -0.20, -0.28, 0.15, 0.29, 0.17, -0.12, 0.02, 0.05, 0.07, 0.16, 0.16,
            -0.18, -0.07, -0.25, 0.10, 0.05, 0.23, -0.14, -0.26, -0.02, -0.16, 0.33,
            0.19, 1.00, 0.13, -0.05, -0.17, 0.09, 0.25, -0.02, -0.13], [-0.11, -0.11,
            -0.24, 0.10, 0.09, 0.03, 0.27, 0.11, -0.18, -0.03, -0.07, -0.12, -0.00,
            0.05, 0.12, -0.03, 0.03, 0.04, -0.17, 0.00, 0.47, 0.32, 0.01, 0.26, -0.25,
            -0.03, 0.21, -0.03, 0.06, 0.28, -0.49, -0.19, 0.07, 0.11, 0.38, -0.06, -0.10,
            -0.04, 0.13, 1.00, -0.02, -0.15, 0.33, 0.08, 0.15, 0.09], [0.05, 0.01, 0.12,
            0.30, 0.07, -0.41, 0.16, 0.04, -0.21, 0.11, 0.02, -0.00, -0.08, -0.03, 0.05,
            -0.17, 0.04, 0.15, 0.20, 0.17, -0.04, 0.31, 0.32, 0.28, 0.13, 0.12, -0.24,
            -0.12, -0.27, -0.28, 0.07, 0.21, -0.04, -0.09, -0.03, 0.23, 0.18, 0.04,
            -0.05, -0.02, 1.00, 0.24, -0.04, 0.18, 0.16, 0.26], [-0.05, 0.10, -0.20,
            0.22, 0.08, -0.11, 0.19, -0.03, -0.02, 0.09, -0.09, -0.26, -0.09, 0.20,
            0.01, -0.04, -0.19, 0.02, 0.06, 0.23, 0.09, 0.13, 0.03, 0.22, 0.19, 0.09,
            0.11, 0.02, -0.10, -0.05, 0.16, -0.12, 0.06, 0.32, -0.11, -0.02, -0.01,
            0.22, -0.17, -0.15, 0.24, 1.00, -0.16, -0.09, 0.26, 0.19], [-0.05, -0.04,
            -0.20, 0.32, 0.16, -0.12, -0.03, -0.19, 0.03, -0.27, -0.16, 0.03, 0.30,
            0.41, -0.08, 0.01, 0.08, 0.14, -0.06, -0.07, 0.15, -0.06, -0.22, 0.04, -0.18,
            0.07, 0.23, -0.02, -0.12, -0.13, -0.12, -0.02, -0.04, -0.13, -0.11, -0.07,
            0.02, 0.11, 0.09, 0.33, -0.04, -0.16, 1.00, -0.01, 0.24, -0.02], [-0.08,
            0.04, -0.09, 0.05, -0.27, -0.20, 0.06, -0.00, 0.11, 0.35, 0.16, -0.29, -0.34,
            0.10, 0.18, -0.09, -0.13, 0.13, 0.07, -0.15, -0.14, -0.00, -0.07, 0.05,
            -0.01, -0.06, -0.13, 0.21, -0.22, 0.02, -0.22, -0.23, -0.22, -0.17, 0.07,
            -0.05, 0.24, 0.36, 0.25, 0.08, 0.18, -0.09, -0.01, 1.00, -0.01, 0.28], [
            0.03, -0.27, -0.13, 0.33, 0.10, -0.26, 0.35, 0.15, -0.36, -0.10, -0.01,
            0.11, -0.05, -0.09, 0.13, -0.26, 0.01, 0.16, -0.18, 0.04, 0.02, -0.02, -0.09,
            -0.03, -0.19, 0.12, 0.15, -0.08, -0.06, -0.18, -0.27, -0.10, -0.22, -0.21,
            0.17, 0.22, 0.01, -0.03, -0.02, 0.15, 0.16, 0.26, 0.24, -0.01, 1.00, 0.09],
          [-0.07, -0.04, -0.18, 0.45, 0.05, -0.41, 0.25, 0.09, -0.05, 0.01, -0.23, -0.21,
            -0.11, 0.10, 0.06, -0.21, 0.14, 0.26, -0.12, 0.04, -0.03, 0.03, -0.22, 0.11,
            0.04, -0.15, -0.08, 0.03, -0.17, -0.09, -0.12, -0.14, 0.13, 0.23, -0.21,
            -0.26, -0.11, 0.12, -0.13, 0.09, 0.26, 0.19, -0.02, 0.28, 0.09, 1.00]],
        k-range: [1.44, 1.59]}, k1: {correlations: [[1.00, 0.04, 0.49, -0.21, -0.05,
            -0.43, 0.28, -0.04, 0.26, -0.02, 0.19, -0.13, -0.23, -0.26, -0.12, 0.31,
            0.18, 0.32, -0.29, -0.21, 0.28, 0.22, -0.32, -0.14, 0.20, 0.04, 0.03, 0.10,
            -0.23, -0.10, 0.33, 0.02, -0.32, 0.09, 0.27, 0.00, -0.13, 0.08, 0.11, 0.03,
            -0.14, 0.06, 0.09, -0.07, 0.28, -0.29], [0.04, 1.00, 0.06, 0.02, -0.79,
            -0.05, -0.08, 0.73, -0.15, 0.47, -0.42, 0.53, -0.45, -0.35, -0.58, 0.31,
            0.61, 0.38, -0.27, -0.20, 0.33, 0.13, -0.42, -0.27, 0.12, 0.02, -0.01, 0.09,
            -0.10, -0.46, -0.05, 0.66, -0.03, -0.58, -0.37, 0.49, 0.72, -0.49, 0.13,
            0.11, 0.16, -0.28, 0.13, -0.08, 0.30, -0.28], [0.49, 0.06, 1.00, -0.41,
            -0.08, -0.93, 0.46, -0.09, 0.68, -0.06, 0.44, -0.29, -0.40, -0.56, -0.28,
            0.61, 0.36, 0.67, -0.50, -0.31, 0.58, 0.38, -0.61, -0.23, 0.45, 0.07, -0.04,
            0.13, -0.51, -0.11, 0.78, -0.03, -0.69, 0.18, 0.60, -0.12, -0.31, 0.25,
            0.08, 0.13, -0.28, 0.18, 0.22, -0.30, 0.54, -0.63], [-0.21, 0.02, -0.41,
            1.00, 0.04, 0.34, -0.56, 0.27, -0.24, 0.25, -0.14, 0.10, -0.00, 0.44, 0.21,
            -0.29, -0.22, -0.44, 0.00, 0.09, -0.38, -0.22, -0.07, -0.07, -0.27, -0.22,
            -0.33, -0.28, 0.36, 0.03, -0.53, -0.17, 0.54, -0.30, -0.66, 0.02, 0.14,
            -0.06, -0.17, -0.14, 0.24, 0.01, -0.14, -0.08, -0.08, 0.15], [-0.05, -0.79,
            -0.08, 0.04, 1.00, -0.01, 0.24, -0.79, 0.22, -0.34, 0.46, -0.52, 0.51, 0.29,
            0.63, -0.33, -0.68, -0.38, 0.29, 0.10, -0.40, -0.29, 0.28, 0.09, -0.31,
            -0.13, -0.30, -0.20, 0.00, 0.44, -0.12, -0.66, -0.22, 0.65, 0.35, -0.70,
            -0.60, 0.36, 0.04, 0.15, -0.09, 0.32, -0.06, 0.26, -0.22, 0.30], [-0.43,
            -0.05, -0.93, 0.34, -0.01, 1.00, -0.34, 0.19, -0.85, 0.03, -0.41, 0.38,
            0.38, 0.55, 0.24, -0.62, -0.30, -0.65, 0.47, 0.30, -0.62, -0.34, 0.58, 0.21,
            -0.50, -0.11, 0.11, -0.18, 0.50, -0.00, -0.70, 0.03, 0.76, -0.25, -0.65,
            0.20, 0.24, -0.26, -0.06, -0.15, 0.28, -0.24, -0.20, 0.36, -0.59, 0.66],
          [0.28, -0.08, 0.46, -0.56, 0.24, -0.34, 1.00, -0.24, 0.11, -0.52, 0.37, 0.00,
            0.07, -0.18, -0.11, 0.17, 0.04, 0.31, -0.15, -0.23, 0.06, 0.08, -0.12, -0.08,
            -0.15, -0.14, 0.01, 0.02, -0.15, -0.12, 0.37, -0.18, -0.70, 0.32, 0.62,
            -0.13, -0.44, -0.06, 0.25, 0.14, -0.26, 0.13, 0.02, 0.16, 0.05, 0.09], [
            -0.04, 0.73, -0.09, 0.27, -0.79, 0.19, -0.24, 1.00, -0.38, 0.44, -0.63,
            0.57, -0.30, -0.13, -0.45, 0.15, 0.51, 0.20, -0.29, -0.14, 0.17, 0.05, -0.31,
            -0.17, -0.06, -0.12, 0.03, 0.04, -0.04, -0.29, -0.27, 0.53, 0.34, -0.79,
            -0.48, 0.69, 0.52, -0.54, 0.02, -0.16, 0.33, -0.17, 0.11, -0.20, 0.23, -0.01],
          [0.26, -0.15, 0.68, -0.24, 0.22, -0.85, 0.11, -0.38, 1.00, 0.08, 0.43, -0.69,
            -0.26, -0.29, -0.04, 0.46, 0.07, 0.45, -0.33, -0.14, 0.44, 0.18, -0.42,
            -0.11, 0.44, 0.06, -0.22, 0.13, -0.29, 0.13, 0.58, -0.19, -0.67, 0.37, 0.61,
            -0.34, -0.30, 0.37, 0.02, 0.15, -0.29, 0.35, 0.19, -0.33, 0.51, -0.55],
          [-0.02, 0.47, -0.06, 0.25, -0.34, 0.03, -0.52, 0.44, 0.08, 1.00, -0.16, -0.15,
            -0.47, -0.15, -0.00, 0.15, 0.26, 0.05, -0.16, -0.02, 0.13, -0.07, -0.36,
            -0.25, 0.07, 0.06, -0.37, -0.24, -0.18, -0.23, -0.17, 0.35, 0.24, -0.29,
            -0.50, 0.11, 0.53, -0.13, 0.05, 0.05, 0.14, 0.02, 0.22, -0.13, 0.36, -0.12],
          [0.19, -0.42, 0.44, -0.14, 0.46, -0.41, 0.37, -0.63, 0.43, -0.16, 1.00, -0.44,
            -0.01, -0.22, 0.17, 0.13, -0.14, 0.08, -0.09, -0.10, -0.03, 0.10, -0.22,
            -0.18, 0.13, 0.04, -0.35, -0.28, -0.18, 0.01, 0.44, -0.39, -0.37, 0.56,
            0.37, -0.62, -0.50, 0.51, -0.16, 0.16, -0.29, 0.22, -0.14, 0.11, 0.15, -0.14],
          [-0.13, 0.53, -0.29, 0.10, -0.52, 0.38, 0.00, 0.57, -0.69, -0.15, -0.44, 1.00,
            0.11, -0.09, -0.56, -0.10, 0.36, 0.04, -0.05, -0.14, 0.02, 0.11, 0.02, -0.14,
            -0.15, 0.05, 0.26, 0.03, 0.10, -0.17, -0.32, 0.43, 0.32, -0.51, -0.44, 0.50,
            0.53, -0.52, -0.01, -0.15, 0.35, -0.40, -0.11, 0.07, -0.11, 0.19], [-0.23,
            -0.45, -0.40, -0.00, 0.51, 0.38, 0.07, -0.30, -0.26, -0.47, -0.01, 0.11,
            1.00, 0.39, 0.09, -0.66, -0.58, -0.25, 0.39, 0.16, -0.42, -0.29, 0.41, 0.16,
            -0.43, -0.23, -0.05, 0.03, 0.07, 0.46, -0.33, -0.26, 0.17, 0.17, 0.06, -0.22,
            -0.41, -0.01, -0.13, 0.02, 0.28, 0.02, -0.09, 0.42, -0.25, 0.41], [-0.26,
            -0.35, -0.56, 0.44, 0.29, 0.55, -0.18, -0.13, -0.29, -0.15, -0.22, -0.09,
            0.39, 1.00, 0.38, -0.61, -0.68, -0.60, 0.34, 0.34, -0.62, -0.40, 0.42, 0.28,
            -0.50, -0.32, 0.03, -0.10, 0.59, 0.07, -0.31, -0.29, 0.36, 0.06, -0.34,
            -0.04, -0.19, -0.20, -0.05, -0.18, 0.00, 0.05, -0.15, 0.22, -0.40, 0.49],
          [-0.12, -0.58, -0.28, 0.21, 0.63, 0.24, -0.11, -0.45, -0.04, -0.00, 0.17,
            -0.56, 0.09, 0.38, 1.00, -0.19, -0.66, -0.73, 0.45, 0.27, -0.51, -0.41,
            0.44, 0.32, -0.28, -0.14, -0.19, -0.14, 0.02, 0.24, -0.28, -0.37, 0.16,
            0.42, 0.05, -0.52, -0.36, 0.27, -0.07, 0.12, -0.18, 0.24, -0.15, 0.28, -0.39,
            0.30], [0.31, 0.31, 0.61, -0.29, -0.33, -0.62, 0.17, 0.15, 0.46, 0.15, 0.13,
            -0.10, -0.66, -0.61, -0.19, 1.00, 0.62, 0.30, -0.39, -0.30, 0.50, 0.34,
            -0.43, -0.25, 0.32, 0.14, 0.12, 0.12, -0.24, -0.06, 0.47, 0.24, -0.46, -0.09,
            0.34, 0.08, 0.12, 0.12, 0.02, 0.11, -0.14, 0.01, 0.14, -0.14, 0.35, -0.41],
          [0.18, 0.61, 0.36, -0.22, -0.68, -0.30, 0.04, 0.51, 0.07, 0.26, -0.14, 0.36,
            -0.58, -0.68, -0.66, 0.62, 1.00, 0.57, -0.48, -0.29, 0.59, 0.41, -0.52,
            -0.31, 0.37, 0.19, 0.19, 0.13, -0.06, -0.24, 0.28, 0.45, -0.17, -0.41, -0.02,
            0.44, 0.45, -0.11, 0.18, -0.09, 0.01, -0.12, 0.29, -0.34, 0.40, -0.38],
          [0.32, 0.38, 0.67, -0.44, -0.38, -0.65, 0.31, 0.20, 0.45, 0.05, 0.08, 0.04,
            -0.25, -0.60, -0.73, 0.30, 0.57, 1.00, -0.51, -0.31, 0.71, 0.43, -0.59,
            -0.29, 0.49, 0.18, 0.01, 0.21, -0.38, -0.19, 0.50, 0.25, -0.50, -0.12, 0.38,
            0.25, 0.08, -0.09, 0.22, -0.01, -0.10, 0.05, 0.34, -0.43, 0.55, -0.55],
          [-0.29, -0.27, -0.50, 0.00, 0.29, 0.47, -0.15, -0.29, -0.33, -0.16, -0.09,
            -0.05, 0.39, 0.34, 0.45, -0.39, -0.48, -0.51, 1.00, 0.42, -0.56, -0.18,
            0.66, 0.38, -0.23, -0.19, -0.06, 0.01, 0.20, 0.18, -0.39, -0.09, 0.27, 0.18,
            -0.09, -0.28, -0.07, 0.11, -0.11, -0.17, 0.19, -0.20, -0.11, 0.30, -0.51,
            0.21], [-0.21, -0.20, -0.31, 0.09, 0.10, 0.30, -0.23, -0.14, -0.14, -0.02,
            -0.10, -0.14, 0.16, 0.34, 0.27, -0.30, -0.29, -0.31, 0.42, 1.00, -0.17,
            -0.51, 0.40, 0.35, -0.23, -0.02, 0.05, 0.02, 0.19, 0.06, -0.13, -0.15, 0.25,
            0.01, -0.20, 0.10, 0.02, -0.05, -0.11, -0.22, 0.02, -0.00, 0.08, -0.03,
            -0.32, 0.03], [0.28, 0.33, 0.58, -0.38, -0.40, -0.62, 0.06, 0.17, 0.44,
            0.13, -0.03, 0.02, -0.42, -0.62, -0.51, 0.50, 0.59, 0.71, -0.56, -0.17,
            1.00, 0.57, -0.55, -0.26, 0.53, 0.32, 0.12, 0.18, -0.42, -0.10, 0.48, 0.30,
            -0.41, -0.17, 0.29, 0.25, 0.28, 0.02, -0.04, 0.10, -0.34, 0.16, 0.22, -0.40,
            0.33, -0.58], [0.22, 0.13, 0.38, -0.22, -0.29, -0.34, 0.08, 0.05, 0.18,
            -0.07, 0.10, 0.11, -0.29, -0.40, -0.41, 0.34, 0.41, 0.43, -0.18, -0.51,
            0.57, 1.00, -0.31, -0.43, 0.42, 0.32, 0.19, -0.07, -0.09, -0.16, 0.35, 0.07,
            -0.23, 0.01, 0.21, 0.01, 0.07, 0.31, -0.11, -0.05, -0.20, -0.07, -0.01,
            -0.19, 0.00, -0.34], [-0.32, -0.42, -0.61, -0.07, 0.28, 0.58, -0.12, -0.31,
            -0.42, -0.36, -0.22, 0.02, 0.41, 0.42, 0.44, -0.43, -0.52, -0.59, 0.66,
            0.40, -0.55, -0.31, 1.00, 0.58, -0.40, 0.02, 0.39, -0.01, 0.24, 0.23, -0.35,
            -0.23, 0.35, 0.23, -0.02, -0.11, -0.13, 0.11, -0.01, -0.24, 0.20, -0.32,
            -0.29, 0.18, -0.59, 0.43], [-0.14, -0.27, -0.23, -0.07, 0.09, 0.21, -0.08,
            -0.17, -0.11, -0.25, -0.18, -0.14, 0.16, 0.28, 0.32, -0.25, -0.31, -0.29,
            0.38, 0.35, -0.26, -0.43, 0.58, 1.00, -0.00, -0.47, 0.07, 0.47, 0.13, 0.04,
            -0.10, -0.02, 0.19, -0.03, 0.05, 0.16, -0.11, -0.04, -0.05, -0.10, -0.11,
            -0.03, -0.23, -0.10, -0.22, 0.07], [0.20, 0.12, 0.45, -0.27, -0.31, -0.50,
            -0.15, -0.06, 0.44, 0.07, 0.13, -0.15, -0.43, -0.50, -0.28, 0.32, 0.37,
            0.49, -0.23, -0.23, 0.53, 0.42, -0.40, -0.00, 1.00, 0.31, -0.02, 0.41, -0.20,
            -0.21, 0.45, 0.24, -0.16, -0.02, 0.24, 0.14, 0.14, 0.21, -0.07, 0.14, -0.34,
            0.13, -0.00, -0.40, 0.29, -0.58], [0.04, 0.02, 0.07, -0.22, -0.13, -0.11,
            -0.14, -0.12, 0.06, 0.06, 0.04, 0.05, -0.23, -0.32, -0.14, 0.14, 0.19, 0.18,
            -0.19, -0.02, 0.32, 0.32, 0.02, -0.47, 0.31, 1.00, 0.42, -0.39, -0.18, 0.09,
            0.20, -0.01, -0.01, 0.19, 0.09, -0.07, 0.18, 0.28, 0.07, -0.03, -0.01, -0.21,
            -0.02, -0.18, 0.04, -0.13], [0.03, -0.01, -0.04, -0.33, -0.30, 0.11, 0.01,
            0.03, -0.22, -0.37, -0.35, 0.26, -0.05, 0.03, -0.19, 0.12, 0.19, 0.01, -0.06,
            0.05, 0.12, 0.19, 0.39, 0.07, -0.02, 0.42, 1.00, 0.19, 0.11, 0.02, 0.29,
            0.07, 0.07, 0.01, 0.12, 0.26, 0.02, 0.04, 0.03, -0.11, 0.08, -0.47, -0.02,
            0.01, -0.28, -0.00], [0.10, 0.09, 0.13, -0.28, -0.20, -0.18, 0.02, 0.04,
            0.13, -0.24, -0.28, 0.03, 0.03, -0.10, -0.14, 0.12, 0.13, 0.21, 0.01, 0.02,
            0.18, -0.07, -0.01, 0.47, 0.41, -0.39, 0.19, 1.00, -0.05, -0.06, 0.16, 0.33,
            -0.08, -0.12, 0.22, 0.30, 0.02, -0.23, -0.04, 0.16, -0.15, 0.04, 0.08, 0.05,
            -0.04, -0.25], [-0.23, -0.10, -0.51, 0.36, 0.00, 0.50, -0.15, -0.04, -0.29,
            -0.18, -0.18, 0.10, 0.07, 0.59, 0.02, -0.24, -0.06, -0.38, 0.20, 0.19, -0.42,
            -0.09, 0.24, 0.13, -0.20, -0.18, 0.11, -0.05, 1.00, -0.02, -0.27, -0.29,
            0.29, -0.07, -0.34, 0.21, 0.03, -0.11, 0.20, -0.35, 0.02, -0.03, -0.04,
            0.00, -0.36, 0.35], [-0.10, -0.46, -0.11, 0.03, 0.44, -0.00, -0.12, -0.29,
            0.13, -0.23, 0.01, -0.17, 0.46, 0.07, 0.24, -0.06, -0.24, -0.19, 0.18, 0.06,
            -0.10, -0.16, 0.23, 0.04, -0.21, 0.09, 0.02, -0.06, -0.02, 1.00, -0.27,
            -0.40, 0.05, 0.17, 0.26, -0.26, -0.31, 0.21, -0.03, -0.22, 0.31, 0.09, 0.24,
            0.11, -0.13, 0.16], [0.33, -0.05, 0.78, -0.53, -0.12, -0.70, 0.37, -0.27,
            0.58, -0.17, 0.44, -0.32, -0.33, -0.31, -0.28, 0.47, 0.28, 0.50, -0.39,
            -0.13, 0.48, 0.35, -0.35, -0.10, 0.45, 0.20, 0.29, 0.16, -0.27, -0.27, 1.00,
            0.02, -0.60, 0.23, 0.53, -0.08, -0.31, 0.37, -0.04, 0.22, -0.46, 0.08, 0.09,
            -0.19, 0.33, -0.51], [0.02, 0.66, -0.03, -0.17, -0.66, 0.03, -0.18, 0.53,
            -0.19, 0.35, -0.39, 0.43, -0.26, -0.29, -0.37, 0.24, 0.45, 0.25, -0.09,
            -0.15, 0.30, 0.07, -0.23, -0.02, 0.24, -0.01, 0.07, 0.33, -0.29, -0.40,
            0.02, 1.00, 0.07, -0.57, -0.23, 0.40, 0.64, -0.38, -0.16, 0.25, -0.12, -0.13,
            0.09, 0.08, 0.21, -0.20], [-0.32, -0.03, -0.69, 0.54, -0.22, 0.76, -0.70,
            0.34, -0.67, 0.24, -0.37, 0.32, 0.17, 0.36, 0.16, -0.46, -0.17, -0.50, 0.27,
            0.25, -0.41, -0.23, 0.35, 0.19, -0.16, -0.01, 0.07, -0.08, 0.29, 0.05, -0.60,
            0.07, 1.00, -0.35, -0.78, 0.24, 0.30, -0.15, -0.23, -0.24, 0.40, -0.31,
            -0.20, 0.10, -0.33, 0.30], [0.09, -0.58, 0.18, -0.30, 0.65, -0.25, 0.32,
            -0.79, 0.37, -0.29, 0.56, -0.51, 0.17, 0.06, 0.42, -0.09, -0.41, -0.12,
            0.18, 0.01, -0.17, 0.01, 0.23, -0.03, -0.02, 0.19, 0.01, -0.12, -0.07, 0.17,
            0.23, -0.57, -0.35, 1.00, 0.47, -0.74, -0.51, 0.34, 0.17, -0.04, -0.15,
            0.08, -0.12, 0.13, -0.01, 0.04], [0.27, -0.37, 0.60, -0.66, 0.35, -0.65,
            0.62, -0.48, 0.61, -0.50, 0.37, -0.44, 0.06, -0.34, 0.05, 0.34, -0.02, 0.38,
            -0.09, -0.20, 0.29, 0.21, -0.02, 0.05, 0.24, 0.09, 0.12, 0.22, -0.34, 0.26,
            0.53, -0.23, -0.78, 0.47, 1.00, -0.30, -0.62, 0.32, 0.13, 0.09, -0.34, 0.33,
            0.11, -0.09, 0.14, -0.21], [0.00, 0.49, -0.12, 0.02, -0.70, 0.20, -0.13,
            0.69, -0.34, 0.11, -0.62, 0.50, -0.22, -0.04, -0.52, 0.08, 0.44, 0.25, -0.28,
            0.10, 0.25, 0.01, -0.11, 0.16, 0.14, -0.07, 0.26, 0.30, 0.21, -0.26, -0.08,
            0.40, 0.24, -0.74, -0.30, 1.00, 0.43, -0.53, 0.08, -0.19, 0.09, -0.07, 0.08,
            -0.27, 0.02, 0.07], [-0.13, 0.72, -0.31, 0.14, -0.60, 0.24, -0.44, 0.52,
            -0.30, 0.53, -0.50, 0.53, -0.41, -0.19, -0.36, 0.12, 0.45, 0.08, -0.07,
            0.02, 0.28, 0.07, -0.13, -0.11, 0.14, 0.18, 0.02, 0.02, 0.03, -0.31, -0.31,
            0.64, 0.30, -0.51, -0.62, 0.43, 1.00, -0.44, 0.02, -0.02, 0.14, -0.29, 0.07,
            -0.15, 0.06, -0.12], [0.08, -0.49, 0.25, -0.06, 0.36, -0.26, -0.06, -0.54,
            0.37, -0.13, 0.51, -0.52, -0.01, -0.20, 0.27, 0.12, -0.11, -0.09, 0.11,
            -0.05, 0.02, 0.31, 0.11, -0.04, 0.21, 0.28, 0.04, -0.23, -0.11, 0.21, 0.37,
            -0.38, -0.15, 0.34, 0.32, -0.53, -0.44, 1.00, -0.28, 0.22, -0.16, -0.05,
            -0.05, -0.05, -0.07, -0.31], [0.11, 0.13, 0.08, -0.17, 0.04, -0.06, 0.25,
            0.02, 0.02, 0.05, -0.16, -0.01, -0.13, -0.05, -0.07, 0.02, 0.18, 0.22, -0.11,
            -0.11, -0.04, -0.11, -0.01, -0.05, -0.07, 0.07, 0.03, -0.04, 0.20, -0.03,
            -0.04, -0.16, -0.23, 0.17, 0.13, 0.08, 0.02, -0.28, 1.00, -0.41, 0.01, 0.22,
            0.31, -0.21, 0.16, 0.09], [0.03, 0.11, 0.13, -0.14, 0.15, -0.15, 0.14, -0.16,
            0.15, 0.05, 0.16, -0.15, 0.02, -0.18, 0.12, 0.11, -0.09, -0.01, -0.17, -0.22,
            0.10, -0.05, -0.24, -0.10, 0.14, -0.03, -0.11, 0.16, -0.35, -0.22, 0.22,
            0.25, -0.24, -0.04, 0.09, -0.19, -0.02, 0.22, -0.41, 1.00, -0.28, -0.02,
            -0.15, 0.44, -0.00, -0.12], [-0.14, 0.16, -0.28, 0.24, -0.09, 0.28, -0.26,
            0.33, -0.29, 0.14, -0.29, 0.35, 0.28, 0.00, -0.18, -0.14, 0.01, -0.10, 0.19,
            0.02, -0.34, -0.20, 0.20, -0.11, -0.34, -0.01, 0.08, -0.15, 0.02, 0.31,
            -0.46, -0.12, 0.40, -0.15, -0.34, 0.09, 0.14, -0.16, 0.01, -0.28, 1.00,
            -0.60, 0.13, -0.01, 0.11, 0.13], [0.06, -0.28, 0.18, 0.01, 0.32, -0.24,
            0.13, -0.17, 0.35, 0.02, 0.22, -0.40, 0.02, 0.05, 0.24, 0.01, -0.12, 0.05,
            -0.20, -0.00, 0.16, -0.07, -0.32, -0.03, 0.13, -0.21, -0.47, 0.04, -0.03,
            0.09, 0.08, -0.13, -0.31, 0.08, 0.33, -0.07, -0.29, -0.05, 0.22, -0.02,
            -0.60, 1.00, 0.13, -0.08, 0.09, 0.10], [0.09, 0.13, 0.22, -0.14, -0.06,
            -0.20, 0.02, 0.11, 0.19, 0.22, -0.14, -0.11, -0.09, -0.15, -0.15, 0.14,
            0.29, 0.34, -0.11, 0.08, 0.22, -0.01, -0.29, -0.23, -0.00, -0.02, -0.02,
            0.08, -0.04, 0.24, 0.09, 0.09, -0.20, -0.12, 0.11, 0.08, 0.07, -0.05, 0.31,
            -0.15, 0.13, 0.13, 1.00, -0.25, 0.09, -0.16], [-0.07, -0.08, -0.30, -0.08,
            0.26, 0.36, 0.16, -0.20, -0.33, -0.13, 0.11, 0.07, 0.42, 0.22, 0.28, -0.14,
            -0.34, -0.43, 0.30, -0.03, -0.40, -0.19, 0.18, -0.10, -0.40, -0.18, 0.01,
            0.05, 0.00, 0.11, -0.19, 0.08, 0.10, 0.13, -0.09, -0.27, -0.15, -0.05, -0.21,
            0.44, -0.01, -0.08, -0.25, 1.00, -0.40, 0.34], [0.28, 0.30, 0.54, -0.08,
            -0.22, -0.59, 0.05, 0.23, 0.51, 0.36, 0.15, -0.11, -0.25, -0.40, -0.39,
            0.35, 0.40, 0.55, -0.51, -0.32, 0.33, 0.00, -0.59, -0.22, 0.29, 0.04, -0.28,
            -0.04, -0.36, -0.13, 0.33, 0.21, -0.33, -0.01, 0.14, 0.02, 0.06, -0.07,
            0.16, -0.00, 0.11, 0.09, 0.09, -0.40, 1.00, -0.44], [-0.29, -0.28, -0.63,
            0.15, 0.30, 0.66, 0.09, -0.01, -0.55, -0.12, -0.14, 0.19, 0.41, 0.49, 0.30,
            -0.41, -0.38, -0.55, 0.21, 0.03, -0.58, -0.34, 0.43, 0.07, -0.58, -0.13,
            -0.00, -0.25, 0.35, 0.16, -0.51, -0.20, 0.30, 0.04, -0.21, 0.07, -0.12,
            -0.31, 0.09, -0.12, 0.13, 0.10, -0.16, 0.34, -0.44, 1.00]], k-range: [1.59,
          1.75]}, k2: {correlations: [[1.00, 0.07, 0.48, 0.16, 0.06, -0.17, 0.02, -0.16,
            0.14, -0.13, -0.04, -0.15, -0.08, -0.15, -0.21, 0.01, 0.13, 0.05, -0.07,
            0.03, -0.16, -0.15, 0.03, -0.06, 0.17, 0.11, 0.16, -0.02, -0.13, -0.04,
            0.18, -0.09, -0.01, 0.00, 0.02, -0.09, -0.00, 0.13, 0.09, 0.04, -0.06, 0.05,
            -0.02, 0.07, -0.04, 0.09], [0.07, 1.00, 0.29, 0.08, -0.20, 0.08, -0.13,
            0.34, -0.23, -0.24, -0.38, -0.30, -0.05, -0.54, -0.25, 0.13, 0.21, 0.28,
            -0.29, -0.02, -0.51, -0.17, -0.02, 0.12, 0.14, 0.21, 0.14, 0.13, -0.21,
            0.06, 0.07, 0.08, -0.19, -0.01, -0.10, 0.13, -0.01, -0.01, 0.15, 0.08, 0.11,
            -0.10, -0.19, 0.10, -0.17, -0.04], [0.48, 0.29, 1.00, 0.49, 0.14, -0.15,
            -0.10, -0.28, 0.26, -0.25, -0.33, -0.47, -0.26, -0.32, -0.54, 0.09, 0.33,
            0.14, -0.23, -0.09, -0.37, -0.38, 0.12, -0.08, 0.42, 0.21, 0.41, 0.07, -0.11,
            -0.11, 0.31, -0.11, 0.02, -0.04, 0.08, -0.19, 0.02, 0.21, 0.21, 0.04, -0.02,
            0.02, -0.02, 0.18, -0.06, 0.18], [0.16, 0.08, 0.49, 1.00, 0.04, 0.17, -0.51,
            -0.31, 0.22, -0.05, -0.31, -0.46, -0.25, -0.15, -0.27, -0.26, 0.40, -0.07,
            -0.24, -0.27, -0.07, -0.19, 0.09, -0.15, 0.45, 0.09, 0.42, 0.25, 0.13, 0.06,
            0.11, -0.10, 0.19, 0.06, 0.05, -0.21, 0.07, 0.10, 0.04, -0.05, 0.12, -0.25,
            0.05, 0.04, 0.12, 0.07], [0.06, -0.20, 0.14, 0.04, 1.00, 0.08, -0.20, -0.53,
            -0.16, -0.12, -0.17, -0.36, -0.07, -0.13, -0.03, 0.21, -0.44, 0.18, -0.45,
            -0.16, -0.17, 0.06, -0.35, -0.02, 0.12, 0.21, 0.46, 0.25, 0.05, 0.08, -0.25,
            0.00, -0.02, 0.16, -0.17, -0.05, -0.01, 0.07, 0.08, 0.15, -0.01, 0.10, 0.07,
            -0.20, 0.03, -0.17], [-0.17, 0.08, -0.15, 0.17, 0.08, 1.00, 0.05, -0.11,
            -0.55, -0.22, -0.34, -0.16, 0.07, 0.04, -0.15, -0.19, 0.12, -0.21, -0.30,
            -0.28, 0.08, -0.01, -0.12, -0.19, 0.31, 0.00, 0.30, 0.30, 0.25, -0.04, -0.09,
            -0.15, 0.27, -0.13, -0.04, 0.08, 0.01, -0.18, 0.09, 0.03, 0.05, -0.09, 0.14,
            -0.09, 0.25, -0.07], [0.02, -0.13, -0.10, -0.51, -0.20, 0.05, 1.00, 0.03,
            -0.31, -0.53, 0.10, 0.48, 0.19, 0.28, -0.08, -0.01, -0.06, 0.03, 0.18, 0.19,
            0.17, -0.01, 0.09, -0.07, -0.09, 0.05, -0.23, -0.19, -0.10, -0.07, 0.14,
            0.04, 0.00, -0.16, 0.04, 0.22, -0.15, -0.17, 0.15, -0.01, -0.31, 0.29, -0.01,
            0.06, 0.00, 0.10], [-0.16, 0.34, -0.28, -0.31, -0.53, -0.11, 0.03, 1.00,
            -0.13, -0.01, -0.32, 0.21, 0.23, -0.08, 0.11, 0.02, 0.10, 0.12, 0.15, 0.13,
            -0.08, 0.08, -0.10, 0.15, -0.10, -0.01, -0.33, -0.16, -0.10, -0.05, -0.07,
            0.19, -0.22, -0.02, 0.09, 0.12, -0.06, -0.17, -0.02, -0.07, 0.11, -0.01,
            -0.01, -0.04, -0.19, 0.05], [0.14, -0.23, 0.26, 0.22, -0.16, -0.55, -0.31,
            -0.13, 1.00, 0.42, 0.21, -0.32, -0.26, 0.09, 0.10, 0.10, 0.17, -0.14, 0.22,
            -0.01, 0.10, -0.04, 0.27, -0.05, -0.05, -0.13, -0.16, -0.17, 0.05, -0.01,
            0.22, -0.19, -0.00, 0.03, 0.22, -0.25, -0.03, 0.26, -0.15, 0.02, 0.02, -0.04,
            -0.04, 0.15, 0.02, 0.10], [-0.13, -0.24, -0.25, -0.05, -0.12, -0.22, -0.53,
            -0.01, 0.42, 1.00, 0.34, -0.14, -0.50, 0.09, 0.52, 0.19, 0.05, -0.32, 0.30,
            0.06, 0.12, 0.09, 0.15, 0.15, -0.26, -0.29, -0.25, -0.10, 0.12, -0.03, -0.06,
            -0.07, 0.02, 0.12, -0.05, -0.14, 0.14, 0.20, -0.14, -0.07, 0.12, -0.24,
            0.03, -0.00, 0.06, -0.08], [-0.04, -0.38, -0.33, -0.31, -0.17, -0.34, 0.10,
            -0.32, 0.21, 0.34, 1.00, 0.43, 0.01, -0.02, 0.28, 0.06, -0.07, -0.12, 0.47,
            0.25, 0.17, 0.09, 0.32, 0.12, -0.50, -0.26, -0.37, -0.24, -0.12, 0.05, 0.05,
            -0.02, 0.04, -0.01, -0.01, -0.05, 0.12, 0.08, -0.21, -0.03, -0.07, 0.08,
            -0.12, 0.10, -0.02, -0.02], [-0.15, -0.30, -0.47, -0.46, -0.36, -0.16, 0.48,
            0.21, -0.32, -0.14, 0.43, 1.00, 0.46, 0.32, -0.07, -0.27, -0.12, 0.08, 0.46,
            0.31, 0.31, 0.07, 0.12, 0.10, -0.38, -0.20, -0.45, -0.25, -0.06, -0.10,
            0.03, 0.18, 0.00, -0.15, -0.02, 0.16, 0.07, -0.21, -0.07, -0.12, -0.06,
            0.11, -0.03, 0.05, -0.09, 0.09], [-0.08, -0.05, -0.26, -0.25, -0.07, 0.07,
            0.19, 0.23, -0.26, -0.50, 0.01, 0.46, 1.00, 0.16, -0.34, -0.63, -0.28, 0.40,
            -0.01, -0.04, 0.17, 0.21, -0.20, -0.06, -0.08, -0.00, -0.07, -0.02, 0.02,
            -0.04, -0.08, 0.08, -0.12, -0.07, 0.08, 0.15, -0.05, -0.23, -0.22, 0.06,
            0.00, 0.15, 0.01, -0.00, -0.08, 0.02], [-0.15, -0.54, -0.32, -0.15, -0.13,
            0.04, 0.28, -0.08, 0.09, 0.09, -0.02, 0.32, 0.16, 1.00, 0.25, -0.29, -0.48,
            -0.32, 0.11, -0.02, 0.63, 0.22, -0.12, -0.20, -0.02, -0.14, -0.18, -0.09,
            0.18, -0.01, -0.01, -0.06, 0.18, -0.12, 0.09, 0.05, -0.16, -0.06, -0.10,
            -0.06, -0.10, 0.04, 0.09, -0.06, 0.22, -0.05], [-0.21, -0.25, -0.54, -0.27,
            -0.03, -0.15, -0.08, 0.11, 0.10, 0.52, 0.28, -0.07, -0.34, 0.25, 1.00, 0.37,
            -0.30, -0.60, 0.19, 0.04, 0.26, 0.30, -0.14, -0.00, -0.25, -0.06, -0.27,
            -0.12, 0.04, 0.15, -0.21, 0.01, -0.02, 0.19, -0.04, -0.04, -0.09, 0.01,
            -0.10, -0.03, -0.06, 0.00, 0.08, -0.22, 0.11, -0.20], [0.01, 0.13, 0.09,
            -0.26, 0.21, -0.19, -0.01, 0.02, 0.10, 0.19, 0.06, -0.27, -0.63, -0.29,
            0.37, 1.00, -0.04, -0.35, -0.04, 0.19, -0.27, -0.13, -0.00, 0.12, -0.10,
            0.14, -0.01, -0.12, -0.18, 0.06, -0.07, 0.03, -0.06, 0.02, -0.09, -0.04,
            0.04, 0.16, 0.11, 0.00, 0.01, 0.10, -0.03, -0.06, -0.06, -0.07], [0.13,
            0.21, 0.33, 0.40, -0.44, 0.12, -0.06, 0.10, 0.17, 0.05, -0.07, -0.12, -0.28,
            -0.48, -0.30, -0.04, 1.00, -0.03, 0.22, -0.01, -0.22, -0.29, 0.39, -0.00,
            0.21, -0.05, -0.03, -0.01, 0.11, -0.15, 0.26, -0.09, 0.03, -0.04, 0.08,
            -0.09, 0.17, 0.07, 0.13, -0.10, 0.04, -0.18, 0.06, 0.16, -0.08, 0.31], [
            0.05, 0.28, 0.14, -0.07, 0.18, -0.21, 0.03, 0.12, -0.14, -0.32, -0.12, 0.08,
            0.40, -0.32, -0.60, -0.35, -0.03, 1.00, -0.15, 0.02, -0.33, -0.03, -0.04,
            0.20, -0.07, 0.04, 0.06, 0.11, -0.15, 0.05, -0.06, 0.17, -0.24, 0.03, -0.04,
            0.14, 0.03, -0.02, -0.01, 0.06, 0.01, 0.04, -0.17, 0.09, -0.27, 0.03], [
            -0.07, -0.29, -0.23, -0.24, -0.45, -0.30, 0.18, 0.15, 0.22, 0.30, 0.47,
            0.46, -0.01, 0.11, 0.19, -0.04, 0.22, -0.15, 1.00, 0.11, -0.16, 0.12, 0.54,
            0.08, -0.32, -0.32, -0.52, -0.18, 0.00, -0.18, 0.18, 0.09, -0.04, -0.10,
            0.14, -0.05, 0.06, 0.00, -0.18, -0.06, -0.02, 0.01, 0.19, -0.04, 0.02, 0.21],
          [0.03, -0.02, -0.09, -0.27, -0.16, -0.28, 0.19, 0.13, -0.01, 0.06, 0.25, 0.31,
            -0.04, -0.02, 0.04, 0.19, -0.01, 0.02, 0.11, 1.00, 0.08, -0.55, 0.11, 0.52,
            -0.29, -0.18, -0.15, -0.34, -0.20, -0.01, 0.11, 0.06, -0.10, -0.03, -0.03,
            0.06, 0.02, -0.02, -0.11, 0.01, 0.06, -0.01, 0.06, 0.12, -0.09, 0.05], [
            -0.16, -0.51, -0.37, -0.07, -0.17, 0.08, 0.17, -0.08, 0.10, 0.12, 0.17,
            0.31, 0.17, 0.63, 0.26, -0.27, -0.22, -0.33, -0.16, 0.08, 1.00, 0.12, -0.39,
            -0.11, 0.08, -0.10, -0.18, -0.28, 0.23, 0.07, -0.05, -0.16, 0.24, -0.01,
            0.04, -0.04, -0.01, -0.09, -0.11, -0.08, -0.04, 0.03, -0.03, 0.12, 0.15,
            -0.05], [-0.15, -0.17, -0.38, -0.19, 0.06, -0.01, -0.01, 0.08, -0.04, 0.09,
            0.09, 0.07, 0.21, 0.22, 0.30, -0.13, -0.29, -0.03, 0.12, -0.55, 0.12, 1.00,
            -0.12, -0.58, -0.06, 0.21, -0.28, 0.02, 0.12, 0.04, -0.22, 0.03, 0.01, 0.05,
            -0.05, 0.02, -0.05, 0.02, -0.06, 0.04, -0.03, 0.17, 0.09, -0.04, 0.10, -0.21],
          [0.03, -0.02, 0.12, 0.09, -0.35, -0.12, 0.09, -0.10, 0.27, 0.15, 0.32, 0.12,
            -0.20, -0.12, -0.14, -0.00, 0.39, -0.04, 0.54, 0.11, -0.39, -0.12, 1.00,
            0.02, -0.54, -0.23, -0.14, 0.09, -0.08, -0.11, 0.32, -0.00, 0.00, -0.20,
            0.18, 0.01, -0.01, 0.04, 0.05, -0.05, -0.05, 0.03, -0.03, 0.17, 0.04, 0.14],
          [-0.06, 0.12, -0.08, -0.15, -0.02, -0.19, -0.07, 0.15, -0.05, 0.15, 0.12,
            0.10, -0.06, -0.20, -0.00, 0.12, -0.00, 0.20, 0.08, 0.52, -0.11, -0.58,
            0.02, 1.00, -0.24, -0.61, 0.07, -0.03, -0.11, -0.00, 0.00, 0.09, -0.20,
            0.00, 0.02, 0.11, 0.02, -0.08, 0.09, -0.04, 0.13, -0.03, -0.09, 0.07, -0.19,
            0.12], [0.17, 0.14, 0.42, 0.45, 0.12, 0.31, -0.09, -0.10, -0.05, -0.26,
            -0.50, -0.38, -0.08, -0.02, -0.25, -0.10, 0.21, -0.07, -0.32, -0.29, 0.08,
            -0.06, -0.54, -0.24, 1.00, 0.25, 0.08, 0.08, 0.15, -0.07, 0.02, -0.14, 0.21,
            0.06, -0.07, -0.18, 0.08, 0.05, 0.10, 0.05, 0.07, -0.09, 0.22, -0.13, 0.14,
            -0.00], [0.11, 0.21, 0.21, 0.09, 0.21, 0.00, 0.05, -0.01, -0.13, -0.29,
            -0.26, -0.20, -0.00, -0.14, -0.06, 0.14, -0.05, 0.04, -0.32, -0.18, -0.10,
            0.21, -0.23, -0.61, 0.25, 1.00, 0.11, -0.28, -0.09, 0.06, -0.07, -0.01,
            0.03, 0.11, -0.14, -0.09, -0.01, 0.12, -0.00, 0.19, -0.02, 0.03, -0.02,
            -0.22, 0.09, -0.11], [0.16, 0.14, 0.41, 0.42, 0.46, 0.30, -0.23, -0.33,
            -0.16, -0.25, -0.37, -0.45, -0.07, -0.18, -0.27, -0.01, -0.03, 0.06, -0.52,
            -0.15, -0.18, -0.28, -0.14, 0.07, 0.08, 0.11, 1.00, 0.27, 0.05, 0.03, 0.01,
            -0.08, -0.02, 0.03, 0.04, -0.03, -0.09, 0.04, 0.10, 0.10, 0.05, -0.09, -0.09,
            0.09, -0.15, 0.13], [-0.02, 0.13, 0.07, 0.25, 0.25, 0.30, -0.19, -0.16,
            -0.17, -0.10, -0.24, -0.25, -0.02, -0.09, -0.12, -0.12, -0.01, 0.11, -0.18,
            -0.34, -0.28, 0.02, 0.09, -0.03, 0.08, -0.28, 0.27, 1.00, 0.03, 0.01, -0.06,
            0.07, 0.02, -0.08, -0.01, 0.11, -0.00, -0.12, 0.10, 0.00, 0.03, 0.00, -0.13,
            -0.01, -0.09, 0.06], [-0.13, -0.21, -0.11, 0.13, 0.05, 0.25, -0.10, -0.10,
            0.05, 0.12, -0.12, -0.06, 0.02, 0.18, 0.04, -0.18, 0.11, -0.15, 0.00, -0.20,
            0.23, 0.12, -0.08, -0.11, 0.15, -0.09, 0.05, 0.03, 1.00, -0.15, -0.55, -0.06,
            0.45, -0.07, -0.20, 0.01, 0.28, -0.07, -0.00, 0.03, 0.05, -0.02, 0.19, -0.09,
            0.16, -0.01], [-0.04, 0.06, -0.11, 0.06, 0.08, -0.04, -0.07, -0.05, -0.01,
            -0.03, 0.05, -0.10, -0.04, -0.01, 0.15, 0.06, -0.15, 0.05, -0.18, -0.01,
            0.07, 0.04, -0.11, -0.00, -0.07, 0.06, 0.03, 0.01, -0.15, 1.00, -0.06, -0.59,
            -0.07, 0.35, 0.01, -0.10, -0.06, 0.12, 0.01, -0.05, -0.05, -0.01, -0.13,
            0.03, -0.01, -0.16], [0.18, 0.07, 0.31, 0.11, -0.25, -0.09, 0.14, -0.07,
            0.22, -0.06, 0.05, 0.03, -0.08, -0.01, -0.21, -0.07, 0.26, -0.06, 0.18,
            0.11, -0.05, -0.22, 0.32, 0.00, 0.02, -0.07, 0.01, -0.06, -0.55, -0.06,
            1.00, -0.19, -0.51, -0.03, 0.60, -0.14, -0.29, 0.03, 0.07, 0.02, 0.02, -0.03,
            -0.06, 0.22, -0.05, 0.17], [-0.09, 0.08, -0.11, -0.10, 0.00, -0.15, 0.04,
            0.19, -0.19, -0.07, -0.02, 0.18, 0.08, -0.06, 0.01, 0.03, -0.09, 0.17, 0.09,
            0.06, -0.16, 0.03, -0.00, 0.09, -0.14, -0.01, -0.08, 0.07, -0.06, -0.59,
            -0.19, 1.00, -0.04, -0.56, -0.14, 0.46, -0.01, -0.18, -0.04, -0.05, -0.04,
            -0.04, 0.02, -0.09, -0.11, -0.03], [-0.01, -0.19, 0.02, 0.19, -0.02, 0.27,
            0.00, -0.22, -0.00, 0.02, 0.04, 0.00, -0.12, 0.18, -0.02, -0.06, 0.03, -0.24,
            -0.04, -0.10, 0.24, 0.01, 0.00, -0.20, 0.21, 0.03, -0.02, 0.02, 0.45, -0.07,
            -0.51, -0.04, 1.00, -0.19, -0.63, -0.06, 0.41, 0.02, 0.02, 0.01, -0.03,
            0.06, 0.07, -0.02, 0.22, -0.00], [0.00, -0.01, -0.04, 0.06, 0.16, -0.13,
            -0.16, -0.02, 0.03, 0.12, -0.01, -0.15, -0.07, -0.12, 0.19, 0.02, -0.04,
            0.03, -0.10, -0.03, -0.01, 0.05, -0.20, 0.00, 0.06, 0.11, 0.03, -0.08, -0.07,
            0.35, -0.03, -0.56, -0.19, 1.00, -0.04, -0.66, 0.02, 0.28, -0.07, -0.02,
            -0.02, -0.13, 0.02, -0.10, -0.07, 0.02], [0.02, -0.10, 0.08, 0.05, -0.17,
            -0.04, 0.04, 0.09, 0.22, -0.05, -0.01, -0.02, 0.08, 0.09, -0.04, -0.09,
            0.08, -0.04, 0.14, -0.03, 0.04, -0.05, 0.18, 0.02, -0.07, -0.14, 0.04, -0.01,
            -0.20, 0.01, 0.60, -0.14, -0.63, -0.04, 1.00, -0.10, -0.70, -0.01, 0.01,
            -0.07, 0.06, 0.01, 0.03, 0.06, 0.01, 0.06], [-0.09, 0.13, -0.19, -0.21,
            -0.05, 0.08, 0.22, 0.12, -0.25, -0.14, -0.05, 0.16, 0.15, 0.05, -0.04, -0.04,
            -0.09, 0.14, -0.05, 0.06, -0.04, 0.02, 0.01, 0.11, -0.18, -0.09, -0.03,
            0.11, 0.01, -0.10, -0.14, 0.46, -0.06, -0.66, -0.10, 1.00, -0.04, -0.67,
            0.01, -0.03, -0.11, 0.10, -0.13, 0.02, 0.02, -0.19], [-0.00, -0.01, 0.02,
            0.07, -0.01, 0.01, -0.15, -0.06, -0.03, 0.14, 0.12, 0.07, -0.05, -0.16,
            -0.09, 0.04, 0.17, 0.03, 0.06, 0.02, -0.01, -0.05, -0.01, 0.02, 0.08, -0.01,
            -0.09, -0.00, 0.28, -0.06, -0.29, -0.01, 0.41, 0.02, -0.70, -0.04, 1.00,
            0.04, -0.09, 0.04, 0.02, 0.01, -0.02, 0.07, -0.12, 0.12], [0.13, -0.01,
            0.21, 0.10, 0.07, -0.18, -0.17, -0.17, 0.26, 0.20, 0.08, -0.21, -0.23, -0.06,
            0.01, 0.16, 0.07, -0.02, 0.00, -0.02, -0.09, 0.02, 0.04, -0.08, 0.05, 0.12,
            0.04, -0.12, -0.07, 0.12, 0.03, -0.18, 0.02, 0.28, -0.01, -0.67, 0.04, 1.00,
            0.01, -0.04, 0.09, -0.13, 0.00, 0.07, -0.09, 0.16], [0.09, 0.15, 0.21, 0.04,
            0.08, 0.09, 0.15, -0.02, -0.15, -0.14, -0.21, -0.07, -0.22, -0.10, -0.10,
            0.11, 0.13, -0.01, -0.18, -0.11, -0.11, -0.06, 0.05, 0.09, 0.10, -0.00,
            0.10, 0.10, -0.00, 0.01, 0.07, -0.04, 0.02, -0.07, 0.01, 0.01, -0.09, 0.01,
            1.00, -0.56, 0.30, -0.05, -0.11, 0.06, 0.07, -0.11], [0.04, 0.08, 0.04,
            -0.05, 0.15, 0.03, -0.01, -0.07, 0.02, -0.07, -0.03, -0.12, 0.06, -0.06,
            -0.03, 0.00, -0.10, 0.06, -0.06, 0.01, -0.08, 0.04, -0.05, -0.04, 0.05,
            0.19, 0.10, 0.00, 0.03, -0.05, 0.02, -0.05, 0.01, -0.02, -0.07, -0.03, 0.04,
            -0.04, -0.56, 1.00, -0.55, 0.45, 0.05, 0.00, -0.10, 0.13], [-0.06, 0.11,
            -0.02, 0.12, -0.01, 0.05, -0.31, 0.11, 0.02, 0.12, -0.07, -0.06, 0.00, -0.10,
            -0.06, 0.01, 0.04, 0.01, -0.02, 0.06, -0.04, -0.03, -0.05, 0.13, 0.07, -0.02,
            0.05, 0.03, 0.05, -0.05, 0.02, -0.04, -0.03, -0.02, 0.06, -0.11, 0.02, 0.09,
            0.30, -0.55, 1.00, -0.61, 0.08, -0.10, 0.10, -0.09], [0.05, -0.10, 0.02,
            -0.25, 0.10, -0.09, 0.29, -0.01, -0.04, -0.24, 0.08, 0.11, 0.15, 0.04, 0.00,
            0.10, -0.18, 0.04, 0.01, -0.01, 0.03, 0.17, 0.03, -0.03, -0.09, 0.03, -0.09,
            0.00, -0.02, -0.01, -0.03, -0.04, 0.06, -0.13, 0.01, 0.10, 0.01, -0.13,
            -0.05, 0.45, -0.61, 1.00, -0.14, 0.14, -0.10, 0.07], [-0.02, -0.19, -0.02,
            0.05, 0.07, 0.14, -0.01, -0.01, -0.04, 0.03, -0.12, -0.03, 0.01, 0.09, 0.08,
            -0.03, 0.06, -0.17, 0.19, 0.06, -0.03, 0.09, -0.03, -0.09, 0.22, -0.02,
            -0.09, -0.13, 0.19, -0.13, -0.06, 0.02, 0.07, 0.02, 0.03, -0.13, -0.02,
            0.00, -0.11, 0.05, 0.08, -0.14, 1.00, -0.57, 0.37, -0.10], [0.07, 0.10,
            0.18, 0.04, -0.20, -0.09, 0.06, -0.04, 0.15, -0.00, 0.10, 0.05, -0.00, -0.06,
            -0.22, -0.06, 0.16, 0.09, -0.04, 0.12, 0.12, -0.04, 0.17, 0.07, -0.13, -0.22,
            0.09, -0.01, -0.09, 0.03, 0.22, -0.09, -0.02, -0.10, 0.06, 0.02, 0.07, 0.07,
            0.06, 0.00, -0.10, 0.14, -0.57, 1.00, -0.58, 0.36], [-0.04, -0.17, -0.06,
            0.12, 0.03, 0.25, 0.00, -0.19, 0.02, 0.06, -0.02, -0.09, -0.08, 0.22, 0.11,
            -0.06, -0.08, -0.27, 0.02, -0.09, 0.15, 0.10, 0.04, -0.19, 0.14, 0.09, -0.15,
            -0.09, 0.16, -0.01, -0.05, -0.11, 0.22, -0.07, 0.01, 0.02, -0.12, -0.09,
            0.07, -0.10, 0.10, -0.10, 0.37, -0.58, 1.00, -0.70], [0.09, -0.04, 0.18,
            0.07, -0.17, -0.07, 0.10, 0.05, 0.10, -0.08, -0.02, 0.09, 0.02, -0.05, -0.20,
            -0.07, 0.31, 0.03, 0.21, 0.05, -0.05, -0.21, 0.14, 0.12, -0.00, -0.11, 0.13,
            0.06, -0.01, -0.16, 0.17, -0.03, -0.00, 0.02, 0.06, -0.19, 0.12, 0.16, -0.11,
            0.13, -0.09, 0.07, -0.10, 0.36, -0.70, 1.00]], k-range: [1.75, 2.20]}, q2-range: [
        0.10, 0.98]}, q1: {k1: {correlations: [[1.00, 0.37, 0.65, 0.47, 0.41, 0.52,
            0.02, -0.00, -0.40, -0.47, -0.38, -0.55, -0.52, -0.49, -0.52, 0.18, -0.32,
            -0.17, 0.26, 0.09, 0.24, 0.21, 0.21, 0.00, -0.16, -0.07, -0.29, -0.44, 0.44,
            0.39, 0.52, 0.33, 0.26, 0.19, -0.26, -0.17, -0.51, -0.31, -0.16, -0.19,
            -0.22, -0.01, 0.25, 0.24, 0.10, 0.22], [0.37, 1.00, 0.75, 0.52, 0.65, 0.62,
            -0.05, 0.04, -0.17, -0.38, -0.82, -0.71, -0.57, -0.74, -0.66, 0.10, -0.38,
            -0.53, 0.80, -0.02, 0.67, 0.10, 0.45, 0.01, -0.41, -0.01, -0.54, -0.33,
            0.57, 0.53, 0.65, 0.58, 0.42, 0.21, -0.45, -0.13, -0.57, -0.56, -0.22, -0.44,
            -0.31, -0.13, 0.41, 0.54, 0.23, 0.24], [0.65, 0.75, 1.00, 0.76, 0.73, 0.84,
            -0.02, -0.03, -0.50, -0.69, -0.76, -0.90, -0.80, -0.81, -0.86, 0.16, -0.44,
            -0.36, 0.54, 0.17, 0.51, 0.29, 0.34, 0.05, -0.33, -0.14, -0.56, -0.63, 0.78,
            0.59, 0.84, 0.59, 0.48, 0.26, -0.53, -0.19, -0.76, -0.56, -0.24, -0.33,
            -0.33, -0.06, 0.44, 0.40, 0.27, 0.24], [0.47, 0.52, 0.76, 1.00, 0.73, 0.57,
            -0.33, -0.13, -0.16, -0.42, -0.53, -0.71, -0.75, -0.63, -0.71, 0.04, -0.29,
            -0.24, 0.37, 0.28, 0.49, 0.58, 0.25, 0.12, -0.05, 0.16, -0.47, -0.71, 0.68,
            0.47, 0.66, 0.45, 0.50, 0.17, -0.50, -0.16, -0.46, -0.34, -0.06, -0.03,
            0.02, 0.03, 0.35, 0.16, 0.20, 0.23], [0.41, 0.65, 0.73, 0.73, 1.00, 0.83,
            -0.11, -0.34, -0.38, -0.46, -0.63, -0.67, -0.60, -0.88, -0.83, 0.07, -0.27,
            -0.34, 0.59, 0.06, 0.82, 0.30, 0.33, 0.03, -0.11, 0.07, -0.76, -0.48, 0.70,
            0.56, 0.67, 0.54, 0.44, 0.32, -0.47, -0.31, -0.52, -0.34, -0.24, -0.30,
            -0.27, 0.05, 0.49, 0.29, 0.47, 0.08], [0.52, 0.62, 0.84, 0.57, 0.83, 1.00,
            -0.02, -0.25, -0.59, -0.58, -0.67, -0.85, -0.72, -0.89, -0.85, 0.23, -0.29,
            -0.31, 0.44, -0.07, 0.63, 0.23, 0.20, -0.08, -0.25, -0.20, -0.72, -0.49,
            0.78, 0.59, 0.74, 0.55, 0.46, 0.34, -0.56, -0.31, -0.65, -0.44, -0.31, -0.53,
            -0.34, -0.14, 0.49, 0.36, 0.43, 0.07], [0.02, -0.05, -0.02, -0.33, -0.11,
            -0.02, 1.00, 0.42, -0.53, -0.31, 0.02, 0.25, 0.12, 0.13, 0.23, -0.08, -0.09,
            -0.15, -0.02, -0.06, -0.02, -0.05, 0.28, 0.54, -0.05, -0.22, 0.34, 0.41,
            -0.10, 0.02, -0.03, -0.15, -0.22, -0.05, 0.35, 0.21, -0.12, 0.02, 0.00,
            0.15, 0.10, 0.31, 0.08, -0.14, 0.01, 0.07], [-0.00, 0.04, -0.03, -0.13,
            -0.34, -0.25, 0.42, 1.00, 0.25, -0.00, -0.10, 0.01, 0.15, 0.27, 0.23, -0.10,
            -0.27, 0.01, -0.08, 0.01, -0.09, -0.00, 0.62, 0.31, -0.13, -0.06, 0.56,
            0.37, -0.05, -0.08, -0.12, -0.00, -0.23, -0.19, 0.34, 0.37, 0.00, -0.17,
            -0.04, 0.03, 0.26, 0.10, -0.07, 0.01, -0.08, 0.34], [-0.40, -0.17, -0.50,
            -0.16, -0.38, -0.59, -0.53, 0.25, 1.00, 0.56, 0.15, 0.25, 0.48, 0.43, 0.30,
            -0.25, 0.13, 0.29, -0.15, -0.07, -0.21, -0.16, 0.08, -0.17, -0.01, 0.25,
            0.29, 0.22, -0.32, -0.28, -0.38, -0.10, -0.28, -0.27, 0.26, 0.18, 0.38,
            0.11, -0.00, 0.11, 0.17, -0.02, -0.22, -0.04, -0.20, 0.10], [-0.47, -0.38,
            -0.69, -0.42, -0.46, -0.58, -0.31, -0.00, 0.56, 1.00, 0.66, 0.48, 0.39,
            0.45, 0.64, -0.29, 0.20, 0.37, -0.25, -0.14, -0.22, -0.09, -0.22, -0.25,
            0.50, 0.55, 0.35, 0.41, -0.53, -0.49, -0.63, -0.32, -0.11, -0.03, 0.16,
            0.04, 0.67, 0.34, 0.16, 0.13, 0.31, 0.11, -0.45, 0.04, -0.21, -0.14], [
            -0.38, -0.82, -0.76, -0.53, -0.63, -0.67, 0.02, -0.10, 0.15, 0.66, 1.00,
            0.77, 0.52, 0.70, 0.75, -0.10, 0.19, 0.41, -0.59, -0.00, -0.55, -0.09, -0.42,
            -0.04, 0.72, 0.29, 0.58, 0.39, -0.69, -0.52, -0.69, -0.62, -0.27, -0.09,
            0.34, 0.07, 0.66, 0.62, 0.25, 0.42, 0.32, 0.20, -0.47, -0.31, -0.29, -0.22],
          [-0.55, -0.71, -0.90, -0.71, -0.67, -0.85, 0.25, 0.01, 0.25, 0.48, 0.77, 1.00,
            0.77, 0.79, 0.83, -0.10, 0.36, 0.19, -0.46, -0.01, -0.51, -0.32, -0.30,
            0.13, 0.39, 0.11, 0.59, 0.62, -0.79, -0.52, -0.78, -0.64, -0.44, -0.23,
            0.54, 0.19, 0.68, 0.59, 0.27, 0.46, 0.30, 0.16, -0.41, -0.44, -0.26, -0.28],
          [-0.52, -0.57, -0.80, -0.75, -0.60, -0.72, 0.12, 0.15, 0.48, 0.39, 0.52, 0.77,
            1.00, 0.77, 0.58, -0.32, 0.08, 0.38, -0.31, -0.04, -0.47, -0.62, -0.07,
            0.04, 0.18, -0.01, 0.54, 0.73, -0.74, -0.49, -0.60, -0.38, -0.61, -0.24,
            0.60, 0.17, 0.51, 0.42, 0.10, 0.20, 0.07, 0.08, -0.26, -0.32, -0.03, -0.25],
          [-0.49, -0.74, -0.81, -0.63, -0.88, -0.89, 0.13, 0.27, 0.43, 0.45, 0.70, 0.79,
            0.77, 1.00, 0.84, -0.26, 0.13, 0.40, -0.55, 0.03, -0.78, -0.26, -0.23, 0.13,
            0.28, 0.03, 0.83, 0.55, -0.78, -0.64, -0.67, -0.51, -0.51, -0.40, 0.54,
            0.38, 0.60, 0.42, 0.35, 0.45, 0.33, 0.08, -0.39, -0.48, -0.35, -0.09], [
            -0.52, -0.66, -0.86, -0.71, -0.83, -0.85, 0.23, 0.23, 0.30, 0.64, 0.75,
            0.83, 0.58, 0.84, 1.00, -0.12, 0.32, 0.22, -0.49, -0.12, -0.58, -0.10, -0.27,
            0.02, 0.34, 0.17, 0.72, 0.57, -0.79, -0.64, -0.78, -0.58, -0.42, -0.28,
            0.53, 0.32, 0.68, 0.44, 0.39, 0.41, 0.39, 0.11, -0.50, -0.35, -0.44, -0.06],
          [0.18, 0.10, 0.16, 0.04, 0.07, 0.23, -0.08, -0.10, -0.25, -0.29, -0.10, -0.10,
            -0.32, -0.26, -0.12, 1.00, 0.25, -0.59, -0.10, -0.31, 0.17, 0.18, -0.11,
            -0.34, -0.11, -0.21, -0.17, -0.23, 0.26, 0.35, -0.09, -0.08, 0.27, -0.04,
            -0.26, 0.06, -0.03, -0.12, -0.01, -0.18, -0.20, -0.36, 0.16, 0.09, -0.18,
            0.09], [-0.32, -0.38, -0.44, -0.29, -0.27, -0.29, -0.09, -0.27, 0.13, 0.20,
            0.19, 0.36, 0.08, 0.13, 0.32, 0.25, 1.00, 0.11, -0.50, -0.21, -0.14, 0.06,
            -0.51, -0.16, -0.17, -0.06, -0.05, 0.08, -0.04, -0.08, -0.46, -0.52, -0.12,
            0.09, 0.17, -0.13, 0.30, 0.33, 0.22, 0.25, 0.11, -0.24, -0.16, -0.24, -0.23,
            -0.27], [-0.17, -0.53, -0.36, -0.24, -0.34, -0.31, -0.15, 0.01, 0.29, 0.37,
            0.41, 0.19, 0.38, 0.40, 0.22, -0.59, 0.11, 1.00, -0.37, 0.15, -0.39, -0.18,
            -0.15, 0.12, 0.14, -0.05, 0.21, 0.14, -0.29, -0.41, -0.30, -0.29, -0.30,
            0.08, 0.27, -0.09, 0.28, 0.38, 0.08, 0.34, 0.08, 0.07, -0.27, -0.30, 0.01,
            -0.11], [0.26, 0.80, 0.54, 0.37, 0.59, 0.44, -0.02, -0.08, -0.15, -0.25,
            -0.59, -0.46, -0.31, -0.55, -0.49, -0.10, -0.50, -0.37, 1.00, 0.30, 0.55,
            -0.04, 0.37, -0.03, -0.28, 0.01, -0.45, -0.19, 0.27, 0.32, 0.51, 0.56, 0.25,
            0.10, -0.35, -0.16, -0.29, -0.28, -0.22, -0.33, -0.24, 0.06, 0.30, 0.39,
            0.28, 0.07], [0.09, -0.02, 0.17, 0.28, 0.06, -0.07, -0.06, 0.01, -0.07,
            -0.14, -0.00, -0.01, -0.04, 0.03, -0.12, -0.31, -0.21, 0.15, 0.30, 1.00,
            -0.10, -0.07, -0.05, -0.02, 0.02, 0.06, 0.01, -0.10, 0.01, -0.12, 0.19,
            0.08, -0.04, -0.00, -0.09, -0.07, 0.05, 0.10, 0.12, 0.17, 0.07, 0.17, -0.10,
            -0.04, 0.02, -0.18], [0.24, 0.67, 0.51, 0.49, 0.82, 0.63, -0.02, -0.09,
            -0.21, -0.22, -0.55, -0.51, -0.47, -0.78, -0.58, 0.17, -0.14, -0.39, 0.55,
            -0.10, 1.00, 0.36, 0.35, -0.07, -0.12, 0.06, -0.60, -0.16, 0.56, 0.53, 0.37,
            0.33, 0.34, 0.32, -0.23, -0.17, -0.41, -0.36, -0.22, -0.33, -0.13, -0.02,
            0.39, 0.33, 0.34, 0.20], [0.21, 0.10, 0.29, 0.58, 0.30, 0.23, -0.05, -0.00,
            -0.16, -0.09, -0.09, -0.32, -0.62, -0.26, -0.10, 0.18, 0.06, -0.18, -0.04,
            -0.07, 0.36, 1.00, -0.04, -0.02, 0.05, 0.13, -0.03, -0.42, 0.40, 0.25, 0.14,
            -0.03, 0.34, 0.02, -0.17, 0.14, -0.19, -0.18, 0.09, 0.19, 0.32, 0.15, 0.18,
            -0.14, -0.14, 0.41], [0.21, 0.45, 0.34, 0.25, 0.33, 0.20, 0.28, 0.62, 0.08,
            -0.22, -0.42, -0.30, -0.07, -0.23, -0.27, -0.11, -0.51, -0.15, 0.37, -0.05,
            0.35, -0.04, 1.00, 0.42, -0.14, 0.10, 0.01, -0.00, 0.21, 0.15, 0.26, 0.37,
            0.08, 0.03, -0.04, 0.12, -0.15, -0.26, -0.14, -0.05, -0.11, 0.19, 0.21,
            0.20, 0.25, 0.32], [0.00, 0.01, 0.05, 0.12, 0.03, -0.08, 0.54, 0.31, -0.17,
            -0.25, -0.04, 0.13, 0.04, 0.13, 0.02, -0.34, -0.16, 0.12, -0.03, -0.02,
            -0.07, -0.02, 0.42, 1.00, 0.10, -0.18, 0.14, 0.07, -0.06, 0.02, 0.11, -0.06,
            -0.06, -0.01, 0.16, 0.04, -0.04, 0.16, 0.04, 0.36, 0.30, 0.17, 0.09, -0.24,
            0.12, 0.06], [-0.16, -0.41, -0.33, -0.05, -0.11, -0.25, -0.05, -0.13, -0.01,
            0.50, 0.72, 0.39, 0.18, 0.28, 0.34, -0.11, -0.17, 0.14, -0.28, 0.02, -0.12,
            0.05, -0.14, 0.10, 1.00, 0.51, 0.28, 0.20, -0.36, -0.26, -0.24, -0.26, -0.08,
            0.06, 0.12, -0.03, 0.35, 0.42, 0.22, 0.22, 0.31, 0.16, -0.23, -0.10, 0.00,
            -0.11], [-0.07, -0.01, -0.14, 0.16, 0.07, -0.20, -0.22, -0.06, 0.25, 0.55,
            0.29, 0.11, -0.01, 0.03, 0.17, -0.21, -0.06, -0.05, 0.01, 0.06, 0.06, 0.13,
            0.10, -0.18, 0.51, 1.00, 0.11, -0.02, -0.13, -0.18, -0.11, 0.10, 0.13, -0.02,
            -0.06, 0.05, 0.28, -0.00, 0.14, 0.16, 0.13, 0.37, -0.22, 0.28, 0.01, -0.08],
          [-0.29, -0.54, -0.56, -0.47, -0.76, -0.72, 0.34, 0.56, 0.29, 0.35, 0.58, 0.59,
            0.54, 0.83, 0.72, -0.17, -0.05, 0.21, -0.45, 0.01, -0.60, -0.03, 0.01, 0.14,
            0.28, 0.11, 1.00, 0.56, -0.48, -0.39, -0.58, -0.49, -0.30, -0.29, 0.43,
            0.41, 0.42, 0.24, 0.23, 0.42, 0.31, 0.24, -0.28, -0.32, -0.34, 0.08], [
            -0.44, -0.33, -0.63, -0.71, -0.48, -0.49, 0.41, 0.37, 0.22, 0.41, 0.39,
            0.62, 0.73, 0.55, 0.57, -0.23, 0.08, 0.14, -0.19, -0.10, -0.16, -0.42, -0.00,
            0.07, 0.20, -0.02, 0.56, 1.00, -0.48, -0.25, -0.57, -0.41, -0.42, -0.02,
            0.53, 0.10, 0.37, 0.27, 0.11, -0.04, 0.19, 0.10, -0.09, -0.15, -0.05, -0.14],
          [0.44, 0.57, 0.78, 0.68, 0.70, 0.78, -0.10, -0.05, -0.32, -0.53, -0.69, -0.79,
            -0.74, -0.78, -0.79, 0.26, -0.04, -0.29, 0.27, 0.01, 0.56, 0.40, 0.21, -0.06,
            -0.36, -0.13, -0.48, -0.48, 1.00, 0.65, 0.54, 0.39, 0.55, 0.25, -0.56, -0.14,
            -0.56, -0.52, -0.26, -0.25, -0.30, -0.08, 0.44, 0.30, 0.25, 0.15], [0.39,
            0.53, 0.59, 0.47, 0.56, 0.59, 0.02, -0.08, -0.28, -0.49, -0.52, -0.52, -0.49,
            -0.64, -0.64, 0.35, -0.08, -0.41, 0.32, -0.12, 0.53, 0.25, 0.15, 0.02, -0.26,
            -0.18, -0.39, -0.25, 0.65, 1.00, 0.44, 0.10, 0.35, 0.09, -0.27, -0.21, -0.54,
            -0.14, -0.26, -0.38, -0.23, 0.03, 0.48, 0.36, 0.07, 0.11], [0.52, 0.65,
            0.84, 0.66, 0.67, 0.74, -0.03, -0.12, -0.38, -0.63, -0.69, -0.78, -0.60,
            -0.67, -0.78, -0.09, -0.46, -0.30, 0.51, 0.19, 0.37, 0.14, 0.26, 0.11, -0.24,
            -0.11, -0.58, -0.57, 0.54, 0.44, 1.00, 0.66, 0.13, 0.17, -0.32, -0.25, -0.79,
            -0.40, -0.20, -0.41, -0.21, -0.08, 0.41, 0.33, 0.26, 0.19], [0.33, 0.58,
            0.59, 0.45, 0.54, 0.55, -0.15, -0.00, -0.10, -0.32, -0.62, -0.64, -0.38,
            -0.51, -0.58, -0.08, -0.52, -0.29, 0.56, 0.08, 0.33, -0.03, 0.37, -0.06,
            -0.26, 0.10, -0.49, -0.41, 0.39, 0.10, 0.66, 1.00, 0.24, -0.22, -0.41, 0.04,
            -0.38, -0.62, -0.32, -0.42, -0.26, 0.05, 0.39, 0.32, 0.32, 0.14], [0.26,
            0.42, 0.48, 0.50, 0.44, 0.46, -0.22, -0.23, -0.28, -0.11, -0.27, -0.44,
            -0.61, -0.51, -0.42, 0.27, -0.12, -0.30, 0.25, -0.04, 0.34, 0.34, 0.08,
            -0.06, -0.08, 0.13, -0.30, -0.42, 0.55, 0.35, 0.13, 0.24, 1.00, 0.23, -0.88,
            -0.15, -0.05, -0.34, -0.17, -0.12, -0.14, 0.07, 0.21, 0.18, 0.24, -0.08],
          [0.19, 0.21, 0.26, 0.17, 0.32, 0.34, -0.05, -0.19, -0.27, -0.03, -0.09, -0.23,
            -0.24, -0.40, -0.28, -0.04, 0.09, 0.08, 0.10, -0.00, 0.32, 0.02, 0.03, -0.01,
            0.06, -0.02, -0.29, -0.02, 0.25, 0.09, 0.17, -0.22, 0.23, 1.00, -0.17, -0.76,
            -0.25, 0.10, -0.11, -0.14, -0.05, -0.17, -0.01, 0.17, 0.31, -0.16], [-0.26,
            -0.45, -0.53, -0.50, -0.47, -0.56, 0.35, 0.34, 0.26, 0.16, 0.34, 0.54, 0.60,
            0.54, 0.53, -0.26, 0.17, 0.27, -0.35, -0.09, -0.23, -0.17, -0.04, 0.16,
            0.12, -0.06, 0.43, 0.53, -0.56, -0.27, -0.32, -0.41, -0.88, -0.17, 1.00,
            0.21, 0.02, 0.28, 0.13, 0.26, 0.23, 0.11, -0.25, -0.21, -0.30, 0.20], [
            -0.17, -0.13, -0.19, -0.16, -0.31, -0.31, 0.21, 0.37, 0.18, 0.04, 0.07,
            0.19, 0.17, 0.38, 0.32, 0.06, -0.13, -0.09, -0.16, -0.07, -0.17, 0.14, 0.12,
            0.04, -0.03, 0.05, 0.41, 0.10, -0.14, -0.21, -0.25, 0.04, -0.15, -0.76,
            0.21, 1.00, 0.15, -0.38, 0.20, 0.32, 0.02, 0.14, -0.17, -0.10, -0.32, 0.38],
          [-0.51, -0.57, -0.76, -0.46, -0.52, -0.65, -0.12, 0.00, 0.38, 0.67, 0.66,
            0.68, 0.51, 0.60, 0.68, -0.03, 0.30, 0.28, -0.29, 0.05, -0.41, -0.19, -0.15,
            -0.04, 0.35, 0.28, 0.42, 0.37, -0.56, -0.54, -0.79, -0.38, -0.05, -0.25,
            0.02, 0.15, 1.00, 0.53, 0.29, 0.32, 0.33, 0.04, -0.36, -0.34, -0.09, -0.40],
          [-0.31, -0.56, -0.56, -0.34, -0.34, -0.44, 0.02, -0.17, 0.11, 0.34, 0.62,
            0.59, 0.42, 0.42, 0.44, -0.12, 0.33, 0.38, -0.28, 0.10, -0.36, -0.18, -0.26,
            0.16, 0.42, -0.00, 0.24, 0.27, -0.52, -0.14, -0.40, -0.62, -0.34, 0.10,
            0.28, -0.38, 0.53, 1.00, 0.27, 0.23, 0.31, -0.03, -0.15, -0.46, -0.03, -0.39],
          [-0.16, -0.22, -0.24, -0.06, -0.24, -0.31, 0.00, -0.04, -0.00, 0.16, 0.25,
            0.27, 0.10, 0.35, 0.39, -0.01, 0.22, 0.08, -0.22, 0.12, -0.22, 0.09, -0.14,
            0.04, 0.22, 0.14, 0.23, 0.11, -0.26, -0.26, -0.20, -0.32, -0.17, -0.11,
            0.13, 0.20, 0.29, 0.27, 1.00, 0.23, -0.09, -0.08, -0.15, -0.26, -0.18, -0.09],
          [-0.19, -0.44, -0.33, -0.03, -0.30, -0.53, 0.15, 0.03, 0.11, 0.13, 0.42, 0.46,
            0.20, 0.45, 0.41, -0.18, 0.25, 0.34, -0.33, 0.17, -0.33, 0.19, -0.05, 0.36,
            0.22, 0.16, 0.42, -0.04, -0.25, -0.38, -0.41, -0.42, -0.12, -0.14, 0.26,
            0.32, 0.32, 0.23, 0.23, 1.00, 0.15, 0.21, -0.25, -0.38, -0.36, 0.13], [
            -0.22, -0.31, -0.33, 0.02, -0.27, -0.34, 0.10, 0.26, 0.17, 0.31, 0.32, 0.30,
            0.07, 0.33, 0.39, -0.20, 0.11, 0.08, -0.24, 0.07, -0.13, 0.32, -0.11, 0.30,
            0.31, 0.13, 0.31, 0.19, -0.30, -0.23, -0.21, -0.26, -0.14, -0.05, 0.23,
            0.02, 0.33, 0.31, -0.09, 0.15, 1.00, -0.10, -0.18, -0.35, -0.04, -0.01],
          [-0.01, -0.13, -0.06, 0.03, 0.05, -0.14, 0.31, 0.10, -0.02, 0.11, 0.20, 0.16,
            0.08, 0.08, 0.11, -0.36, -0.24, 0.07, 0.06, 0.17, -0.02, 0.15, 0.19, 0.17,
            0.16, 0.37, 0.24, 0.10, -0.08, 0.03, -0.08, 0.05, 0.07, -0.17, 0.11, 0.14,
            0.04, -0.03, -0.08, 0.21, -0.10, 1.00, -0.06, 0.06, -0.01, 0.06], [0.25,
            0.41, 0.44, 0.35, 0.49, 0.49, 0.08, -0.07, -0.22, -0.45, -0.47, -0.41, -0.26,
            -0.39, -0.50, 0.16, -0.16, -0.27, 0.30, -0.10, 0.39, 0.18, 0.21, 0.09, -0.23,
            -0.22, -0.28, -0.09, 0.44, 0.48, 0.41, 0.39, 0.21, -0.01, -0.25, -0.17,
            -0.36, -0.15, -0.15, -0.25, -0.18, -0.06, 1.00, -0.20, 0.03, 0.35], [0.24,
            0.54, 0.40, 0.16, 0.29, 0.36, -0.14, 0.01, -0.04, 0.04, -0.31, -0.44, -0.32,
            -0.48, -0.35, 0.09, -0.24, -0.30, 0.39, -0.04, 0.33, -0.14, 0.20, -0.24,
            -0.10, 0.28, -0.32, -0.15, 0.30, 0.36, 0.33, 0.32, 0.18, 0.17, -0.21, -0.10,
            -0.34, -0.46, -0.26, -0.38, -0.35, 0.06, -0.20, 1.00, -0.02, -0.03], [0.10,
            0.23, 0.27, 0.20, 0.47, 0.43, 0.01, -0.08, -0.20, -0.21, -0.29, -0.26, -0.03,
            -0.35, -0.44, -0.18, -0.23, 0.01, 0.28, 0.02, 0.34, -0.14, 0.25, 0.12, 0.00,
            0.01, -0.34, -0.05, 0.25, 0.07, 0.26, 0.32, 0.24, 0.31, -0.30, -0.32, -0.09,
            -0.03, -0.18, -0.36, -0.04, -0.01, 0.03, -0.02, 1.00, -0.52], [0.22, 0.24,
            0.24, 0.23, 0.08, 0.07, 0.07, 0.34, 0.10, -0.14, -0.22, -0.28, -0.25, -0.09,
            -0.06, 0.09, -0.27, -0.11, 0.07, -0.18, 0.20, 0.41, 0.32, 0.06, -0.11, -0.08,
            0.08, -0.14, 0.15, 0.11, 0.19, 0.14, -0.08, -0.16, 0.20, 0.38, -0.40, -0.39,
            -0.09, 0.13, -0.01, 0.06, 0.35, -0.03, -0.52, 1.00]], k-range: [1.59, 1.75]},
      k2: {correlations: [[1.00, 0.06, 0.54, 0.14, 0.06, -0.47, 0.10, -0.15, 0.13, -0.06,
            0.10, -0.07, 0.32, 0.08, 0.31, -0.23, -0.10, -0.23, -0.11, -0.22, 0.11,
            0.16, 0.25, -0.07, 0.03, -0.00, 0.03, -0.29, 0.15, 0.10, 0.02, -0.03, -0.15,
            -0.01, 0.29, 0.11, -0.01, -0.02, 0.05, 0.00, -0.07, 0.08, 0.00, 0.01, 0.10,
            -0.00], [0.06, 1.00, 0.35, -0.06, -0.45, -0.19, -0.17, 0.05, -0.33, 0.16,
            -0.07, 0.23, 0.30, 0.23, 0.40, -0.42, -0.35, -0.48, -0.54, -0.20, -0.05,
            0.27, 0.15, 0.10, -0.16, -0.03, -0.32, -0.08, 0.39, 0.03, -0.04, 0.24, -0.26,
            -0.23, 0.31, 0.27, 0.08, -0.12, 0.00, -0.19, -0.18, -0.07, -0.15, -0.02,
            0.00, -0.07], [0.54, 0.35, 1.00, 0.21, -0.08, -0.79, -0.13, -0.36, -0.01,
            0.05, 0.24, 0.08, 0.38, 0.36, 0.43, -0.40, -0.42, -0.42, -0.34, -0.43, 0.21,
            0.27, 0.44, -0.01, -0.20, -0.06, -0.21, -0.38, 0.28, 0.21, 0.02, -0.09,
            -0.39, -0.07, 0.44, 0.20, 0.12, -0.03, 0.06, -0.03, -0.05, 0.07, -0.05,
            0.00, 0.23, -0.21], [0.14, -0.06, 0.21, 1.00, -0.06, -0.10, -0.49, -0.13,
            0.05, 0.20, 0.27, 0.12, -0.14, -0.07, -0.03, -0.15, 0.13, -0.07, 0.07, -0.31,
            0.14, -0.13, 0.32, -0.14, 0.02, 0.01, 0.10, -0.01, 0.35, 0.22, -0.04, 0.02,
            0.36, 0.08, -0.16, -0.00, 0.17, 0.06, 0.13, 0.04, 0.23, -0.03, -0.14, -0.09,
            0.11, -0.03], [0.06, -0.45, -0.08, -0.06, 1.00, 0.02, 0.01, -0.45, 0.04,
            0.13, 0.32, 0.04, -0.21, -0.33, -0.15, 0.34, 0.03, 0.27, -0.05, 0.15, -0.22,
            -0.07, -0.08, 0.17, -0.14, 0.03, 0.35, 0.08, 0.03, 0.27, 0.08, -0.17, 0.22,
            0.41, -0.14, -0.28, 0.17, 0.20, -0.13, -0.12, -0.15, -0.15, -0.06, -0.10,
            -0.04, -0.01], [-0.47, -0.19, -0.79, -0.10, 0.02, 1.00, 0.07, 0.14, -0.45,
            0.10, -0.03, 0.21, -0.36, -0.26, -0.35, 0.28, 0.39, 0.28, 0.23, 0.29, 0.00,
            -0.28, -0.17, 0.12, 0.11, -0.19, 0.11, 0.43, -0.04, -0.13, -0.21, 0.06,
            0.42, 0.10, -0.39, -0.16, 0.11, 0.18, -0.03, -0.02, 0.06, -0.01, 0.03, 0.11,
            -0.23, 0.14], [0.10, -0.17, -0.13, -0.49, 0.01, 0.07, 1.00, 0.31, 0.25,
            -0.64, -0.44, -0.21, 0.13, 0.10, -0.10, -0.05, 0.09, 0.12, 0.26, 0.19, 0.00,
            -0.05, -0.16, -0.15, 0.38, -0.03, 0.17, 0.05, -0.27, -0.27, 0.31, 0.12,
            -0.14, 0.12, 0.30, 0.01, -0.41, -0.22, 0.02, 0.06, -0.10, 0.16, 0.29, -0.01,
            -0.18, 0.13], [-0.15, 0.05, -0.36, -0.13, -0.45, 0.14, 0.31, 1.00, 0.37,
            -0.40, -0.70, -0.35, 0.11, 0.08, -0.12, 0.02, -0.06, 0.17, 0.32, 0.18, -0.09,
            -0.01, -0.47, -0.10, 0.35, 0.27, -0.06, 0.14, -0.38, -0.21, 0.30, 0.29,
            0.12, -0.17, 0.09, 0.26, -0.47, -0.32, -0.12, -0.00, -0.06, 0.01, 0.07,
            -0.04, -0.09, 0.08], [0.13, -0.33, -0.01, 0.05, 0.04, -0.45, 0.25, 0.37,
            1.00, -0.20, -0.33, -0.75, -0.01, -0.04, 0.04, -0.01, 0.08, 0.14, 0.37,
            0.12, -0.05, -0.01, -0.17, -0.40, 0.34, 0.45, 0.16, -0.18, -0.36, -0.11,
            0.37, 0.12, -0.01, 0.02, 0.13, 0.10, -0.38, -0.27, -0.04, 0.06, 0.04, -0.00,
            0.13, -0.15, 0.01, 0.09], [-0.06, 0.16, 0.05, 0.20, 0.13, 0.10, -0.64, -0.40,
            -0.20, 1.00, 0.38, 0.09, -0.46, -0.11, 0.14, 0.25, 0.04, -0.00, -0.21, 0.02,
            0.12, 0.04, 0.19, 0.07, -0.08, -0.11, 0.04, -0.08, 0.09, 0.10, -0.17, -0.07,
            0.10, -0.05, -0.24, -0.01, 0.58, 0.24, -0.06, -0.01, -0.00, -0.08, -0.09,
            0.10, 0.08, 0.03], [0.10, -0.07, 0.24, 0.27, 0.32, -0.03, -0.44, -0.70,
            -0.33, 0.38, 1.00, 0.33, -0.12, -0.40, 0.01, 0.08, 0.34, -0.09, -0.09, -0.15,
            0.03, 0.10, 0.36, 0.14, -0.47, -0.05, 0.13, 0.02, 0.25, 0.06, -0.26, -0.18,
            0.07, 0.13, -0.17, -0.22, 0.55, 0.48, 0.11, -0.01, 0.12, -0.11, 0.01, 0.10,
            0.10, 0.05], [-0.07, 0.23, 0.08, 0.12, 0.04, 0.21, -0.21, -0.35, -0.75,
            0.09, 0.33, 1.00, 0.08, -0.02, -0.40, 0.06, -0.07, 0.08, -0.28, -0.15, 0.02,
            -0.02, 0.21, 0.37, -0.22, -0.40, 0.03, 0.27, 0.25, 0.17, -0.14, -0.13, -0.01,
            0.10, -0.13, -0.16, 0.47, 0.30, 0.04, 0.02, -0.03, 0.01, -0.13, -0.01, 0.13,
            -0.11], [0.32, 0.30, 0.38, -0.14, -0.21, -0.36, 0.13, 0.11, -0.01, -0.46,
            -0.12, 0.08, 1.00, 0.24, 0.24, -0.62, -0.31, -0.27, -0.15, -0.15, 0.00,
            0.22, 0.22, 0.05, -0.09, 0.01, -0.23, -0.22, 0.12, 0.16, -0.18, -0.11, -0.22,
            -0.15, 0.40, 0.18, -0.21, 0.01, -0.00, -0.13, -0.01, 0.01, -0.11, 0.04,
            0.28, -0.17], [0.08, 0.23, 0.36, -0.07, -0.33, -0.26, 0.10, 0.08, -0.04,
            -0.11, -0.40, -0.02, 0.24, 1.00, 0.26, -0.28, -0.63, -0.26, -0.24, -0.08,
            0.31, 0.06, 0.13, 0.10, 0.12, -0.07, -0.51, -0.21, 0.20, 0.02, -0.14, -0.16,
            -0.36, -0.12, 0.38, 0.25, -0.02, -0.21, 0.15, 0.13, 0.01, 0.15, 0.06, 0.09,
            0.19, -0.18], [0.31, 0.40, 0.43, -0.03, -0.15, -0.35, -0.10, -0.12, 0.04,
            0.14, 0.01, -0.40, 0.24, 0.26, 1.00, -0.24, -0.25, -0.77, -0.38, -0.24,
            0.08, 0.29, 0.15, 0.01, -0.06, 0.13, -0.20, -0.48, 0.36, 0.02, -0.25, 0.07,
            -0.19, -0.24, 0.36, 0.30, -0.15, -0.12, 0.10, -0.09, -0.01, -0.02, -0.12,
            0.19, -0.08, 0.05], [-0.23, -0.42, -0.40, -0.15, 0.34, 0.28, -0.05, 0.02,
            -0.01, 0.25, 0.08, 0.06, -0.62, -0.28, -0.24, 1.00, 0.12, 0.21, 0.15, 0.16,
            -0.01, -0.12, -0.32, 0.15, -0.03, 0.03, 0.29, 0.22, -0.26, -0.17, 0.09,
            0.05, 0.05, 0.06, -0.22, -0.13, 0.10, 0.07, -0.09, 0.05, -0.10, 0.05, 0.03,
            0.08, -0.22, 0.26], [-0.10, -0.35, -0.42, 0.13, 0.03, 0.39, 0.09, -0.06,
            0.08, 0.04, 0.34, -0.07, -0.31, -0.63, -0.25, 0.12, 1.00, 0.17, 0.38, 0.08,
            -0.05, -0.11, 0.11, -0.20, 0.05, -0.05, 0.37, 0.25, -0.26, -0.14, 0.06,
            0.08, 0.25, -0.03, -0.26, -0.11, 0.09, 0.13, 0.05, 0.15, 0.20, 0.04, -0.01,
            0.11, -0.15, 0.29], [-0.23, -0.48, -0.42, -0.07, 0.27, 0.28, 0.12, 0.17,
            0.14, -0.00, -0.09, 0.08, -0.27, -0.26, -0.77, 0.21, 0.17, 1.00, 0.38, 0.38,
            -0.23, -0.20, -0.21, -0.01, 0.08, -0.01, 0.40, 0.29, -0.44, -0.03, 0.29,
            -0.11, 0.19, 0.26, -0.31, -0.24, 0.06, 0.13, -0.12, 0.07, -0.00, 0.00, 0.23,
            -0.22, 0.08, -0.08], [-0.11, -0.54, -0.34, 0.07, -0.05, 0.23, 0.26, 0.32,
            0.37, -0.21, -0.09, -0.28, -0.15, -0.24, -0.38, 0.15, 0.38, 0.38, 1.00,
            -0.02, -0.07, -0.35, 0.05, -0.23, 0.12, 0.26, 0.16, 0.10, -0.41, -0.16,
            0.16, 0.02, 0.25, 0.00, -0.13, -0.02, -0.25, 0.01, -0.11, 0.23, -0.04, 0.20,
            0.17, 0.09, -0.07, 0.20], [-0.22, -0.20, -0.43, -0.31, 0.15, 0.29, 0.19,
            0.18, 0.12, 0.02, -0.15, -0.15, -0.15, -0.08, -0.24, 0.16, 0.08, 0.38, -0.02,
            1.00, -0.28, -0.38, -0.29, 0.27, 0.28, -0.09, 0.06, 0.04, -0.21, -0.24,
            0.06, 0.07, 0.02, 0.07, -0.04, -0.01, -0.04, -0.07, 0.12, -0.13, 0.04, 0.04,
            0.09, 0.06, -0.17, 0.08], [0.11, -0.05, 0.21, 0.14, -0.22, 0.00, 0.00, -0.09,
            -0.05, 0.12, 0.03, 0.02, 0.00, 0.31, 0.08, -0.01, -0.05, -0.23, -0.07, -0.28,
            1.00, -0.22, -0.01, -0.06, 0.28, -0.19, -0.33, 0.11, 0.07, -0.06, -0.13,
            -0.14, -0.05, -0.00, 0.03, 0.01, 0.22, 0.07, 0.21, -0.15, 0.34, -0.10, 0.16,
            0.09, 0.25, -0.11], [0.16, 0.27, 0.27, -0.13, -0.07, -0.28, -0.05, -0.01,
            -0.01, 0.04, 0.10, -0.02, 0.22, 0.06, 0.29, -0.12, -0.11, -0.20, -0.35,
            -0.38, -0.22, 1.00, 0.05, -0.35, -0.21, 0.21, 0.12, -0.22, 0.03, 0.10, -0.06,
            -0.09, -0.13, -0.00, 0.14, 0.06, 0.06, 0.07, -0.16, 0.14, -0.13, 0.04, -0.01,
            -0.04, 0.13, -0.07], [0.25, 0.15, 0.44, 0.32, -0.08, -0.17, -0.16, -0.47,
            -0.17, 0.19, 0.36, 0.21, 0.22, 0.13, 0.15, -0.32, 0.11, -0.21, 0.05, -0.29,
            -0.01, 0.05, 1.00, -0.23, -0.41, -0.10, 0.00, -0.11, 0.33, 0.05, -0.17,
            -0.07, -0.17, -0.08, 0.22, 0.08, 0.24, 0.15, 0.01, 0.21, -0.10, 0.30, -0.07,
            0.21, 0.06, 0.09], [-0.07, 0.10, -0.01, -0.14, 0.17, 0.12, -0.15, -0.10,
            -0.40, 0.07, 0.14, 0.37, 0.05, 0.10, 0.01, 0.15, -0.20, -0.01, -0.23, 0.27,
            -0.06, -0.35, -0.23, 1.00, -0.12, -0.49, -0.04, 0.12, 0.03, 0.08, -0.10,
            0.02, -0.06, -0.14, 0.01, 0.08, 0.19, 0.17, -0.00, -0.09, 0.09, -0.30, -0.14,
            0.09, 0.01, -0.05], [0.03, -0.16, -0.20, 0.02, -0.14, 0.11, 0.38, 0.35,
            0.34, -0.08, -0.47, -0.22, -0.09, 0.12, -0.06, -0.03, 0.05, 0.08, 0.12,
            0.28, 0.28, -0.21, -0.41, -0.12, 1.00, -0.10, -0.15, 0.03, -0.20, -0.05,
            0.13, 0.04, 0.19, 0.07, -0.03, 0.04, -0.15, -0.20, 0.07, -0.00, 0.21, -0.05,
            0.13, -0.14, 0.04, 0.04], [-0.00, -0.03, -0.06, 0.01, 0.03, -0.19, -0.03,
            0.27, 0.45, -0.11, -0.05, -0.40, 0.01, -0.07, 0.13, 0.03, -0.05, -0.01,
            0.26, -0.09, -0.19, 0.21, -0.10, -0.49, -0.10, 1.00, 0.04, -0.43, -0.05,
            -0.00, 0.07, 0.02, 0.05, 0.10, 0.06, 0.01, -0.21, -0.10, 0.08, -0.03, -0.21,
            0.17, 0.02, -0.04, -0.07, 0.05], [0.03, -0.32, -0.21, 0.10, 0.35, 0.11,
            0.17, -0.06, 0.16, 0.04, 0.13, 0.03, -0.23, -0.51, -0.20, 0.29, 0.37, 0.40,
            0.16, 0.06, -0.33, 0.12, 0.00, -0.04, -0.15, 0.04, 1.00, -0.05, -0.22, 0.01,
            0.22, 0.10, 0.22, 0.16, -0.10, -0.19, -0.03, 0.16, -0.00, -0.00, 0.03, 0.05,
            -0.02, -0.10, -0.12, 0.20], [-0.29, -0.08, -0.38, -0.01, 0.08, 0.43, 0.05,
            0.14, -0.18, -0.08, 0.02, 0.27, -0.22, -0.21, -0.48, 0.22, 0.25, 0.29, 0.10,
            0.04, 0.11, -0.22, -0.11, 0.12, 0.03, -0.43, -0.05, 1.00, -0.05, -0.11,
            0.10, 0.08, 0.19, 0.16, -0.26, -0.12, 0.14, 0.04, -0.05, -0.05, 0.04, -0.24,
            0.11, -0.14, -0.04, 0.02], [0.15, 0.39, 0.28, 0.35, 0.03, -0.04, -0.27,
            -0.38, -0.36, 0.09, 0.25, 0.25, 0.12, 0.20, 0.36, -0.26, -0.26, -0.44, -0.41,
            -0.21, 0.07, 0.03, 0.33, 0.03, -0.20, -0.05, -0.22, -0.05, 1.00, 0.03, -0.48,
            -0.01, 0.14, 0.05, -0.05, 0.20, 0.17, -0.04, 0.21, -0.23, 0.01, -0.03, -0.09,
            0.05, 0.03, -0.14], [0.10, 0.03, 0.21, 0.22, 0.27, -0.13, -0.27, -0.21,
            -0.11, 0.10, 0.06, 0.17, 0.16, 0.02, 0.02, -0.17, -0.14, -0.03, -0.16, -0.24,
            -0.06, 0.10, 0.05, 0.08, -0.05, -0.00, 0.01, -0.11, 0.03, 1.00, -0.07, -0.57,
            0.10, 0.29, 0.16, -0.17, -0.00, 0.07, -0.14, -0.09, 0.08, -0.16, -0.20,
            -0.16, 0.05, -0.05], [0.02, -0.04, 0.02, -0.04, 0.08, -0.21, 0.31, 0.30,
            0.37, -0.17, -0.26, -0.14, -0.18, -0.14, -0.25, 0.09, 0.06, 0.29, 0.16,
            0.06, -0.13, -0.06, -0.17, -0.10, 0.13, 0.07, 0.22, 0.10, -0.48, -0.07,
            1.00, 0.04, -0.40, 0.26, 0.23, -0.04, -0.20, -0.21, -0.20, 0.09, -0.21,
            0.07, 0.16, -0.09, -0.11, -0.02], [-0.03, 0.24, -0.09, 0.02, -0.17, 0.06,
            0.12, 0.29, 0.12, -0.07, -0.18, -0.13, -0.11, -0.16, 0.07, 0.05, 0.08, -0.11,
            0.02, 0.07, -0.14, -0.09, -0.07, 0.02, 0.04, 0.02, 0.10, 0.08, -0.01, -0.57,
            0.04, 1.00, 0.21, -0.61, -0.02, 0.31, -0.17, -0.15, -0.05, -0.04, -0.15,
            0.04, -0.10, -0.13, -0.16, 0.11], [-0.15, -0.26, -0.39, 0.36, 0.22, 0.42,
            -0.14, 0.12, -0.01, 0.10, 0.07, -0.01, -0.22, -0.36, -0.19, 0.05, 0.25,
            0.19, 0.25, 0.02, -0.05, -0.13, -0.17, -0.06, 0.19, 0.05, 0.22, 0.19, 0.14,
            0.10, -0.40, 0.21, 1.00, -0.02, -0.59, -0.12, 0.09, 0.23, -0.06, -0.09,
            0.20, -0.25, -0.06, -0.07, -0.07, 0.09], [-0.01, -0.23, -0.07, 0.08, 0.41,
            0.10, 0.12, -0.17, 0.02, -0.05, 0.13, 0.10, -0.15, -0.12, -0.24, 0.06, -0.03,
            0.26, 0.00, 0.07, -0.00, -0.00, -0.08, -0.14, 0.07, 0.10, 0.16, 0.16, 0.05,
            0.29, 0.26, -0.61, -0.02, 1.00, -0.09, -0.63, 0.19, 0.22, 0.09, -0.10, -0.04,
            -0.07, 0.05, -0.11, -0.03, -0.05], [0.29, 0.31, 0.44, -0.16, -0.14, -0.39,
            0.30, 0.09, 0.13, -0.24, -0.17, -0.13, 0.40, 0.38, 0.36, -0.22, -0.26, -0.31,
            -0.13, -0.04, 0.03, 0.14, 0.22, 0.01, -0.03, 0.06, -0.10, -0.26, -0.05,
            0.16, 0.23, -0.02, -0.59, -0.09, 1.00, 0.24, -0.46, -0.25, 0.09, -0.03,
            -0.19, 0.29, -0.02, -0.02, 0.10, 0.10], [0.11, 0.27, 0.20, -0.00, -0.28,
            -0.16, 0.01, 0.26, 0.10, -0.01, -0.22, -0.16, 0.18, 0.25, 0.30, -0.13, -0.11,
            -0.24, -0.02, -0.01, 0.01, 0.06, 0.08, 0.08, 0.04, 0.01, -0.19, -0.12, 0.20,
            -0.17, -0.04, 0.31, -0.12, -0.63, 0.24, 1.00, -0.19, -0.65, -0.06, 0.03,
            -0.06, -0.00, 0.06, 0.14, 0.00, -0.07], [-0.01, 0.08, 0.12, 0.17, 0.17,
            0.11, -0.41, -0.47, -0.38, 0.58, 0.55, 0.47, -0.21, -0.02, -0.15, 0.10,
            0.09, 0.06, -0.25, -0.04, 0.22, 0.06, 0.24, 0.19, -0.15, -0.21, -0.03, 0.14,
            0.17, -0.00, -0.20, -0.17, 0.09, 0.19, -0.46, -0.19, 1.00, 0.39, 0.06, 0.04,
            0.10, -0.18, -0.08, 0.10, 0.18, -0.08], [-0.02, -0.12, -0.03, 0.06, 0.20,
            0.18, -0.22, -0.32, -0.27, 0.24, 0.48, 0.30, 0.01, -0.21, -0.12, 0.07, 0.13,
            0.13, 0.01, -0.07, 0.07, 0.07, 0.15, 0.17, -0.20, -0.10, 0.16, 0.04, -0.04,
            0.07, -0.21, -0.15, 0.23, 0.22, -0.25, -0.65, 0.39, 1.00, -0.04, 0.02, 0.10,
            -0.04, 0.04, 0.12, 0.09, -0.03], [0.05, 0.00, 0.06, 0.13, -0.13, -0.03,
            0.02, -0.12, -0.04, -0.06, 0.11, 0.04, -0.00, 0.15, 0.10, -0.09, 0.05, -0.12,
            -0.11, 0.12, 0.21, -0.16, 0.01, -0.00, 0.07, 0.08, -0.00, -0.05, 0.21, -0.14,
            -0.20, -0.05, -0.06, 0.09, 0.09, -0.06, 0.06, -0.04, 1.00, -0.46, 0.38,
            -0.05, 0.03, 0.03, 0.04, 0.00], [0.00, -0.19, -0.03, 0.04, -0.12, -0.02,
            0.06, -0.00, 0.06, -0.01, -0.01, 0.02, -0.13, 0.13, -0.09, 0.05, 0.15, 0.07,
            0.23, -0.13, -0.15, 0.14, 0.21, -0.09, -0.00, -0.03, -0.00, -0.05, -0.23,
            -0.09, 0.09, -0.04, -0.09, -0.10, -0.03, 0.03, 0.04, 0.02, -0.46, 1.00,
            -0.48, 0.29, 0.08, 0.06, 0.01, 0.04], [-0.07, -0.18, -0.05, 0.23, -0.15,
            0.06, -0.10, -0.06, 0.04, -0.00, 0.12, -0.03, -0.01, 0.01, -0.01, -0.10,
            0.20, -0.00, -0.04, 0.04, 0.34, -0.13, -0.10, 0.09, 0.21, -0.21, 0.03, 0.04,
            0.01, 0.08, -0.21, -0.15, 0.20, -0.04, -0.19, -0.06, 0.10, 0.10, 0.38, -0.48,
            1.00, -0.51, 0.02, 0.03, 0.08, 0.08], [0.08, -0.07, 0.07, -0.03, -0.15,
            -0.01, 0.16, 0.01, -0.00, -0.08, -0.11, 0.01, 0.01, 0.15, -0.02, 0.05, 0.04,
            0.00, 0.20, 0.04, -0.10, 0.04, 0.30, -0.30, -0.05, 0.17, 0.05, -0.24, -0.03,
            -0.16, 0.07, 0.04, -0.25, -0.07, 0.29, -0.00, -0.18, -0.04, -0.05, 0.29,
            -0.51, 1.00, 0.05, 0.04, 0.09, -0.03], [0.00, -0.15, -0.05, -0.14, -0.06,
            0.03, 0.29, 0.07, 0.13, -0.09, 0.01, -0.13, -0.11, 0.06, -0.12, 0.03, -0.01,
            0.23, 0.17, 0.09, 0.16, -0.01, -0.07, -0.14, 0.13, 0.02, -0.02, 0.11, -0.09,
            -0.20, 0.16, -0.10, -0.06, 0.05, -0.02, 0.06, -0.08, 0.04, 0.03, 0.08, 0.02,
            0.05, 1.00, -0.30, 0.13, -0.21], [0.01, -0.02, 0.00, -0.09, -0.10, 0.11,
            -0.01, -0.04, -0.15, 0.10, 0.10, -0.01, 0.04, 0.09, 0.19, 0.08, 0.11, -0.22,
            0.09, 0.06, 0.09, -0.04, 0.21, 0.09, -0.14, -0.04, -0.10, -0.14, 0.05, -0.16,
            -0.09, -0.13, -0.07, -0.11, -0.02, 0.14, 0.10, 0.12, 0.03, 0.06, 0.03, 0.04,
            -0.30, 1.00, -0.53, 0.29], [0.10, 0.00, 0.23, 0.11, -0.04, -0.23, -0.18,
            -0.09, 0.01, 0.08, 0.10, 0.13, 0.28, 0.19, -0.08, -0.22, -0.15, 0.08, -0.07,
            -0.17, 0.25, 0.13, 0.06, 0.01, 0.04, -0.07, -0.12, -0.04, 0.03, 0.05, -0.11,
            -0.16, -0.07, -0.03, 0.10, 0.00, 0.18, 0.09, 0.04, 0.01, 0.08, 0.09, 0.13,
            -0.53, 1.00, -0.55], [-0.00, -0.07, -0.21, -0.03, -0.01, 0.14, 0.13, 0.08,
            0.09, 0.03, 0.05, -0.11, -0.17, -0.18, 0.05, 0.26, 0.29, -0.08, 0.20, 0.08,
            -0.11, -0.07, 0.09, -0.05, 0.04, 0.05, 0.20, 0.02, -0.14, -0.05, -0.02,
            0.11, 0.09, -0.05, 0.10, -0.07, -0.08, -0.03, 0.00, 0.04, 0.08, -0.03, -0.21,
            0.29, -0.55, 1.00]], k-range: [1.75, 2.20]}, q2-range: [1.10, 2.00]}, q2: {
      k0: {correlations: [[1.00, -0.26, 0.51, 0.04, -0.12, -0.11, -0.07, 0.18, 0.02,
            -0.31, 0.20, -0.42, 0.02, 0.04, 0.34, 0.15, -0.16, 0.23, 0.00, -0.11, 0.10,
            -0.01, -0.07, 0.14, 0.20, 0.01, -0.20, 0.11, 0.22, -0.16, 0.16, -0.05, -0.11,
            0.14, -0.16, 0.07, -0.03, 0.06, 0.04, -0.09, -0.04, 0.19, 0.16, 0.09, 0.01,
            -0.11], [-0.26, 1.00, -0.47, 0.10, 0.29, -0.18, 0.17, -0.32, 0.32, 0.16,
            -0.70, 0.42, -0.14, 0.05, -0.14, -0.40, 0.46, -0.52, -0.59, -0.06, -0.38,
            -0.22, 0.07, -0.12, 0.28, -0.03, -0.07, -0.09, -0.32, 0.37, -0.16, 0.33,
            0.50, 0.00, 0.26, -0.31, -0.02, -0.19, 0.17, 0.13, -0.01, -0.23, -0.27,
            -0.23, -0.06, -0.00], [0.51, -0.47, 1.00, 0.31, -0.33, 0.13, -0.39, 0.40,
            -0.29, -0.42, 0.42, -0.79, -0.04, 0.03, 0.41, 0.43, -0.47, 0.57, 0.04, -0.22,
            0.24, -0.14, -0.14, 0.26, 0.09, 0.11, -0.16, 0.17, 0.58, -0.39, 0.40, 0.04,
            -0.19, 0.19, -0.49, 0.29, -0.10, -0.11, 0.01, -0.08, 0.01, 0.33, 0.30, 0.12,
            -0.11, -0.14], [0.04, 0.10, 0.31, 1.00, -0.08, -0.08, -0.46, 0.30, -0.16,
            0.07, 0.02, -0.37, -0.28, -0.29, 0.06, 0.25, -0.29, 0.20, -0.18, -0.13,
            -0.09, -0.38, -0.27, 0.05, -0.11, -0.22, -0.05, 0.15, 0.38, -0.19, 0.34,
            0.18, 0.01, -0.15, -0.26, 0.32, 0.01, -0.24, 0.01, -0.12, -0.08, -0.01,
            0.00, -0.10, -0.12, -0.17], [-0.12, 0.29, -0.33, -0.08, 1.00, -0.21, 0.31,
            -0.63, 0.32, 0.11, -0.26, 0.42, -0.28, -0.27, -0.21, -0.32, 0.47, -0.42,
            -0.26, -0.12, -0.49, -0.05, 0.07, -0.24, -0.05, -0.12, 0.18, -0.03, -0.28,
            0.37, 0.04, 0.32, 0.15, -0.04, 0.51, -0.23, -0.28, -0.01, 0.09, 0.16, -0.06,
            -0.04, -0.19, -0.20, -0.18, 0.05], [-0.11, -0.18, 0.13, -0.08, -0.21, 1.00,
            -0.15, 0.18, -0.62, -0.24, 0.28, -0.03, -0.00, -0.11, -0.36, 0.12, -0.17,
            0.45, 0.12, -0.02, -0.03, -0.02, 0.13, 0.02, -0.24, 0.21, 0.20, 0.02, 0.30,
            0.05, 0.31, -0.02, -0.19, 0.27, -0.15, 0.06, -0.21, -0.07, 0.00, -0.01,
            0.26, 0.15, 0.06, 0.02, -0.01, -0.11], [-0.07, 0.17, -0.39, -0.46, 0.31,
            -0.15, 1.00, -0.26, 0.03, -0.14, -0.16, 0.40, 0.22, -0.10, -0.26, -0.39,
            0.06, -0.34, -0.06, 0.11, -0.15, 0.10, -0.06, -0.42, -0.21, -0.02, 0.03,
            -0.22, -0.21, 0.21, -0.20, -0.04, 0.06, 0.20, 0.46, -0.38, -0.10, 0.26,
            0.00, -0.07, -0.01, 0.12, -0.08, -0.09, -0.09, 0.03], [0.18, -0.32, 0.40,
            0.30, -0.63, 0.18, -0.26, 1.00, -0.20, -0.14, 0.18, -0.40, -0.10, 0.11,
            0.15, 0.05, -0.59, 0.42, 0.34, -0.01, 0.26, -0.10, -0.51, -0.01, -0.19,
            -0.20, -0.09, 0.06, 0.48, -0.20, 0.16, -0.13, -0.04, 0.03, -0.47, 0.39,
            0.29, -0.09, -0.12, -0.15, 0.09, 0.18, 0.17, 0.01, -0.07, -0.18], [0.02,
            0.32, -0.29, -0.16, 0.32, -0.62, 0.03, -0.20, 1.00, 0.24, -0.36, 0.07, -0.16,
            -0.01, 0.15, -0.27, 0.29, -0.57, -0.15, 0.13, -0.11, 0.03, -0.15, -0.10,
            0.22, -0.17, -0.07, 0.13, -0.25, 0.35, -0.19, 0.20, 0.30, -0.18, 0.16, -0.08,
            0.10, -0.02, -0.01, 0.21, 0.04, -0.03, -0.29, -0.11, 0.03, 0.11], [-0.31,
            0.16, -0.42, 0.07, 0.11, -0.24, -0.14, -0.14, 0.24, 1.00, -0.27, 0.12, -0.27,
            0.03, -0.04, 0.02, 0.10, -0.40, 0.06, 0.04, -0.20, -0.03, -0.07, -0.06,
            -0.05, -0.30, -0.03, 0.14, -0.38, 0.16, -0.25, 0.10, 0.34, -0.22, 0.05,
            0.12, 0.25, -0.22, -0.12, 0.14, 0.13, -0.29, -0.13, -0.04, -0.02, 0.02],
          [0.20, -0.70, 0.42, 0.02, -0.26, 0.28, -0.16, 0.18, -0.36, -0.27, 1.00, -0.41,
            0.09, -0.22, 0.24, 0.24, -0.37, 0.52, 0.36, 0.11, 0.31, -0.01, -0.09, 0.01,
            -0.42, 0.01, 0.14, 0.00, 0.29, -0.43, 0.24, -0.30, -0.46, 0.21, -0.15, 0.16,
            -0.10, 0.25, -0.14, -0.16, 0.08, 0.21, 0.17, 0.18, 0.03, -0.13], [-0.42,
            0.42, -0.79, -0.37, 0.42, -0.03, 0.40, -0.40, 0.07, 0.12, -0.41, 1.00, 0.09,
            0.05, -0.47, -0.48, 0.43, -0.49, -0.08, 0.09, -0.25, 0.16, 0.12, -0.22,
            -0.06, -0.02, 0.20, -0.21, -0.54, 0.26, -0.33, 0.04, 0.18, -0.08, 0.50,
            -0.34, 0.00, 0.18, 0.09, 0.13, -0.03, -0.18, -0.19, -0.15, 0.05, 0.14],
          [0.02, -0.14, -0.04, -0.28, -0.28, -0.00, 0.22, -0.10, -0.16, -0.27, 0.09,
            0.09, 1.00, 0.07, -0.25, -0.17, 0.09, 0.10, 0.03, -0.02, 0.19, 0.11, 0.09,
            0.11, 0.11, 0.28, -0.02, -0.33, -0.24, -0.03, -0.05, -0.11, -0.27, 0.08,
            0.19, -0.15, 0.04, 0.36, 0.08, 0.17, -0.07, 0.07, 0.06, 0.09, 0.14, -0.07],
          [0.04, 0.05, 0.03, -0.29, -0.27, -0.11, -0.10, 0.11, -0.01, 0.03, -0.22, 0.05,
            0.07, 1.00, 0.12, 0.09, -0.13, 0.18, -0.13, -0.06, 0.05, 0.13, 0.30, 0.06,
            0.37, 0.13, -0.50, -0.05, -0.18, -0.21, -0.31, -0.04, 0.11, -0.20, -0.13,
            0.15, 0.42, 0.03, 0.01, 0.09, -0.07, -0.10, 0.02, 0.14, 0.12, 0.08], [0.34,
            -0.14, 0.41, 0.06, -0.21, -0.36, -0.26, 0.15, 0.15, -0.04, 0.24, -0.47,
            -0.25, 0.12, 1.00, 0.24, 0.01, 0.06, 0.04, -0.13, 0.11, -0.04, 0.04, 0.27,
            0.14, 0.01, -0.21, -0.00, 0.03, -0.35, -0.11, -0.30, -0.06, 0.03, -0.16,
            0.19, 0.19, -0.03, 0.08, -0.14, -0.09, -0.17, 0.26, 0.17, -0.05, -0.01],
          [0.15, -0.40, 0.43, 0.25, -0.32, 0.12, -0.39, 0.05, -0.27, 0.02, 0.24, -0.48,
            -0.17, 0.09, 0.24, 1.00, -0.27, 0.17, 0.06, -0.06, 0.20, 0.02, 0.26, 0.34,
            0.05, 0.12, -0.10, 0.12, 0.45, -0.25, -0.03, -0.08, -0.15, 0.00, -0.34,
            0.29, 0.17, -0.12, 0.21, -0.13, 0.04, 0.00, 0.16, 0.16, -0.03, 0.18], [
            -0.16, 0.46, -0.47, -0.29, 0.47, -0.17, 0.06, -0.59, 0.29, 0.10, -0.37,
            0.43, 0.09, -0.13, 0.01, -0.27, 1.00, -0.43, -0.32, -0.11, -0.24, 0.06,
            0.42, 0.15, 0.34, 0.09, 0.09, -0.16, -0.47, 0.46, -0.24, -0.06, 0.12, -0.02,
            0.46, -0.33, -0.14, 0.15, 0.19, 0.15, -0.12, -0.36, -0.10, -0.09, 0.11,
            0.07], [0.23, -0.52, 0.57, 0.20, -0.42, 0.45, -0.34, 0.42, -0.57, -0.40,
            0.52, -0.49, 0.10, 0.18, 0.06, 0.17, -0.43, 1.00, 0.14, -0.08, 0.35, -0.05,
            -0.02, 0.19, -0.02, 0.16, -0.10, 0.11, 0.42, -0.43, 0.26, -0.22, -0.37,
            -0.02, -0.38, 0.31, -0.00, 0.06, -0.17, -0.14, -0.18, 0.22, 0.26, 0.22,
            0.06, -0.22], [0.00, -0.59, 0.04, -0.18, -0.26, 0.12, -0.06, 0.34, -0.15,
            0.06, 0.36, -0.08, 0.03, -0.13, 0.04, 0.06, -0.32, 0.14, 1.00, 0.25, 0.31,
            0.38, -0.07, 0.04, -0.46, -0.04, 0.10, -0.16, 0.19, -0.22, 0.06, -0.18,
            -0.29, 0.04, -0.20, 0.06, 0.05, 0.04, -0.17, -0.20, 0.11, 0.05, 0.18, 0.26,
            0.09, 0.01], [-0.11, -0.06, -0.22, -0.13, -0.12, -0.02, 0.11, -0.01, 0.13,
            0.04, 0.11, 0.09, -0.02, -0.06, -0.13, -0.06, -0.11, -0.08, 0.25, 1.00,
            0.33, -0.01, 0.02, -0.00, -0.10, -0.31, -0.18, 0.04, -0.10, -0.01, -0.03,
            -0.09, 0.05, 0.00, -0.07, -0.08, -0.07, 0.05, -0.15, 0.06, -0.06, 0.06,
            -0.03, -0.01, 0.40, -0.14], [0.10, -0.38, 0.24, -0.09, -0.49, -0.03, -0.15,
            0.26, -0.11, -0.20, 0.31, -0.25, 0.19, 0.05, 0.11, 0.20, -0.24, 0.35, 0.31,
            0.33, 1.00, 0.26, -0.21, 0.35, 0.02, -0.08, -0.15, -0.02, 0.19, -0.22, 0.03,
            -0.25, -0.22, -0.04, -0.34, 0.10, 0.02, 0.08, -0.20, -0.03, -0.16, 0.16,
            0.27, 0.25, 0.26, 0.02], [-0.01, -0.22, -0.14, -0.38, -0.05, -0.02, 0.10,
            -0.10, 0.03, -0.03, -0.01, 0.16, 0.11, 0.13, -0.04, 0.02, 0.06, -0.05, 0.38,
            -0.01, 0.26, 1.00, 0.35, -0.33, -0.14, 0.20, 0.01, -0.19, -0.13, -0.00,
            -0.13, -0.13, -0.13, -0.06, 0.03, -0.07, 0.01, 0.04, 0.02, -0.11, 0.15,
            -0.26, -0.01, 0.39, -0.12, 0.45], [-0.07, 0.07, -0.14, -0.27, 0.07, 0.13,
            -0.06, -0.51, -0.15, -0.07, -0.09, 0.12, 0.09, 0.30, 0.04, 0.26, 0.42, -0.02,
            -0.07, 0.02, -0.21, 0.35, 1.00, 0.08, 0.12, 0.43, -0.11, -0.20, -0.25, 0.04,
            -0.15, -0.13, -0.08, -0.11, 0.08, -0.12, -0.06, 0.03, 0.13, -0.07, 0.03,
            -0.42, 0.01, 0.16, 0.18, 0.29], [0.14, -0.12, 0.26, 0.05, -0.24, 0.02, -0.42,
            -0.01, -0.10, -0.06, 0.01, -0.22, 0.11, 0.06, 0.27, 0.34, 0.15, 0.19, 0.04,
            -0.00, 0.35, -0.33, 0.08, 1.00, 0.43, -0.15, -0.21, 0.10, 0.11, -0.10, -0.05,
            -0.12, -0.14, -0.06, -0.18, 0.02, -0.01, 0.03, 0.00, 0.12, -0.31, 0.12,
            0.33, -0.07, 0.41, -0.17], [0.20, 0.28, 0.09, -0.11, -0.05, -0.24, -0.21,
            -0.19, 0.22, -0.05, -0.42, -0.06, 0.11, 0.37, 0.14, 0.05, 0.34, -0.02, -0.46,
            -0.10, 0.02, -0.14, 0.12, 0.43, 1.00, 0.07, -0.37, 0.28, -0.15, 0.04, -0.18,
            0.06, 0.11, -0.10, 0.04, -0.15, -0.11, -0.04, 0.12, 0.15, -0.37, -0.04,
            -0.07, -0.02, 0.19, -0.01], [0.01, -0.03, 0.11, -0.22, -0.12, 0.21, -0.02,
            -0.20, -0.17, -0.30, 0.01, -0.02, 0.28, 0.13, 0.01, 0.12, 0.09, 0.16, -0.04,
            -0.31, -0.08, 0.20, 0.43, -0.15, 0.07, 1.00, 0.28, -0.36, -0.00, -0.08,
            0.00, -0.05, -0.15, -0.04, -0.09, -0.01, -0.02, -0.12, 0.10, -0.19, 0.09,
            -0.27, -0.07, 0.25, -0.11, 0.23], [-0.20, -0.07, -0.16, -0.05, 0.18, 0.20,
            0.03, -0.09, -0.07, -0.03, 0.14, 0.20, -0.02, -0.50, -0.21, -0.10, 0.09,
            -0.10, 0.10, -0.18, -0.15, 0.01, -0.11, -0.21, -0.37, 0.28, 1.00, -0.14,
            0.03, 0.08, 0.09, 0.05, -0.02, 0.01, -0.06, -0.08, -0.00, -0.19, -0.02,
            -0.16, 0.04, -0.09, -0.09, -0.10, -0.23, 0.12], [0.11, -0.09, 0.17, 0.15,
            -0.03, 0.02, -0.22, 0.06, 0.13, 0.14, 0.00, -0.21, -0.33, -0.05, -0.00,
            0.12, -0.16, 0.11, -0.16, 0.04, -0.02, -0.19, -0.20, 0.10, 0.28, -0.36,
            -0.14, 1.00, 0.15, -0.02, 0.15, -0.02, 0.01, 0.07, -0.15, -0.09, -0.26,
            0.10, -0.17, -0.02, -0.16, 0.31, -0.11, -0.07, -0.03, -0.06], [0.22, -0.32,
            0.58, 0.38, -0.28, 0.30, -0.21, 0.48, -0.25, -0.38, 0.29, -0.54, -0.24,
            -0.18, 0.03, 0.45, -0.47, 0.42, 0.19, -0.10, 0.19, -0.13, -0.25, 0.11, -0.15,
            -0.00, 0.03, 0.15, 1.00, -0.24, 0.13, 0.23, -0.03, 0.07, -0.38, 0.29, -0.10,
            -0.13, -0.00, -0.22, -0.08, 0.42, 0.19, -0.15, -0.09, -0.07], [-0.16, 0.37,
            -0.39, -0.19, 0.37, 0.05, 0.21, -0.20, 0.35, 0.16, -0.43, 0.26, -0.03, -0.21,
            -0.35, -0.25, 0.46, -0.43, -0.22, -0.01, -0.22, -0.00, 0.04, -0.10, 0.04,
            -0.08, 0.08, -0.02, -0.24, 1.00, 0.15, 0.01, 0.18, 0.10, 0.31, -0.14, -0.10,
            -0.03, -0.14, 0.26, 0.27, -0.10, -0.28, -0.18, -0.09, -0.03], [0.16, -0.16,
            0.40, 0.34, 0.04, 0.31, -0.20, 0.16, -0.19, -0.25, 0.24, -0.33, -0.05, -0.31,
            -0.11, -0.03, -0.24, 0.26, 0.06, -0.03, 0.03, -0.13, -0.15, -0.05, -0.18,
            0.00, 0.09, 0.15, 0.13, 0.15, 1.00, 0.05, -0.36, 0.43, -0.07, 0.06, -0.36,
            -0.08, -0.13, -0.18, 0.24, 0.09, -0.12, -0.01, -0.22, -0.22], [-0.05, 0.33,
            0.04, 0.18, 0.32, -0.02, -0.04, -0.13, 0.20, 0.10, -0.30, 0.04, -0.11, -0.04,
            -0.30, -0.08, -0.06, -0.22, -0.18, -0.09, -0.25, -0.13, -0.13, -0.12, 0.06,
            -0.05, 0.05, -0.02, 0.23, 0.01, 0.05, 1.00, 0.54, -0.09, -0.02, 0.08, -0.09,
            -0.30, 0.19, 0.18, 0.13, 0.11, -0.16, -0.27, -0.25, -0.07], [-0.11, 0.50,
            -0.19, 0.01, 0.15, -0.19, 0.06, -0.04, 0.30, 0.34, -0.46, 0.18, -0.27, 0.11,
            -0.06, -0.15, 0.12, -0.37, -0.29, 0.05, -0.22, -0.13, -0.08, -0.14, 0.11,
            -0.15, -0.02, 0.01, -0.03, 0.18, -0.36, 0.54, 1.00, -0.14, -0.26, 0.17,
            0.29, -0.20, -0.09, 0.27, -0.02, -0.01, -0.19, -0.22, -0.16, -0.12], [0.14,
            0.00, 0.19, -0.15, -0.04, 0.27, 0.20, 0.03, -0.18, -0.22, 0.21, -0.08, 0.08,
            -0.20, 0.03, 0.00, -0.02, -0.02, 0.04, 0.00, -0.04, -0.06, -0.11, -0.06,
            -0.10, -0.04, 0.01, 0.07, 0.07, 0.10, 0.43, -0.09, -0.14, 1.00, 0.25, -0.35,
            -0.14, 0.29, 0.28, 0.06, 0.07, 0.28, 0.03, -0.14, -0.19, -0.28], [-0.16,
            0.26, -0.49, -0.26, 0.51, -0.15, 0.46, -0.47, 0.16, 0.05, -0.15, 0.50, 0.19,
            -0.13, -0.16, -0.34, 0.46, -0.38, -0.20, -0.07, -0.34, 0.03, 0.08, -0.18,
            0.04, -0.09, -0.06, -0.15, -0.38, 0.31, -0.07, -0.02, -0.26, 0.25, 1.00,
            -0.32, -0.31, 0.32, 0.28, 0.08, -0.00, -0.08, -0.05, -0.21, -0.09, -0.01],
          [0.07, -0.31, 0.29, 0.32, -0.23, 0.06, -0.38, 0.39, -0.08, 0.12, 0.16, -0.34,
            -0.15, 0.15, 0.19, 0.29, -0.33, 0.31, 0.06, -0.08, 0.10, -0.07, -0.12, 0.02,
            -0.15, -0.01, -0.08, -0.09, 0.29, -0.14, 0.06, 0.08, 0.17, -0.35, -0.32,
            1.00, 0.31, -0.37, -0.12, 0.06, 0.13, -0.05, 0.03, 0.06, -0.19, -0.21],
          [-0.03, -0.02, -0.10, 0.01, -0.28, -0.21, -0.10, 0.29, 0.10, 0.25, -0.10,
            0.00, 0.04, 0.42, 0.19, 0.17, -0.14, -0.00, 0.05, -0.07, 0.02, 0.01, -0.06,
            -0.01, -0.11, -0.02, -0.00, -0.26, -0.10, -0.10, -0.36, -0.09, 0.29, -0.14,
            -0.31, 0.31, 1.00, 0.05, 0.10, 0.05, 0.05, -0.12, -0.02, 0.15, -0.07, -0.11],
          [0.06, -0.19, -0.11, -0.24, -0.01, -0.07, 0.26, -0.09, -0.02, -0.22, 0.25,
            0.18, 0.36, 0.03, -0.03, -0.12, 0.15, 0.06, 0.04, 0.05, 0.08, 0.04, 0.03,
            0.03, -0.04, -0.12, -0.19, 0.10, -0.13, -0.03, -0.08, -0.30, -0.20, 0.29,
            0.32, -0.37, 0.05, 1.00, -0.15, -0.05, -0.05, 0.27, 0.06, -0.02, 0.07, -0.03],
          [0.04, 0.17, 0.01, 0.01, 0.09, 0.00, 0.00, -0.12, -0.01, -0.12, -0.14, 0.09,
            0.08, 0.01, 0.08, 0.21, 0.19, -0.17, -0.17, -0.15, -0.20, 0.02, 0.13, 0.00,
            0.12, 0.10, -0.02, -0.17, -0.00, -0.14, -0.13, 0.19, -0.09, 0.28, 0.28,
            -0.12, 0.10, -0.15, 1.00, 0.15, 0.02, -0.11, 0.07, 0.08, -0.18, 0.02], [
            -0.09, 0.13, -0.08, -0.12, 0.16, -0.01, -0.07, -0.15, 0.21, 0.14, -0.16,
            0.13, 0.17, 0.09, -0.14, -0.13, 0.15, -0.14, -0.20, 0.06, -0.03, -0.11,
            -0.07, 0.12, 0.15, -0.19, -0.16, -0.02, -0.22, 0.26, -0.18, 0.18, 0.27,
            0.06, 0.08, 0.06, 0.05, -0.05, 0.15, 1.00, 0.03, 0.14, 0.07, -0.14, 0.14,
            -0.19], [-0.04, -0.01, 0.01, -0.08, -0.06, 0.26, -0.01, 0.09, 0.04, 0.13,
            0.08, -0.03, -0.07, -0.07, -0.09, 0.04, -0.12, -0.18, 0.11, -0.06, -0.16,
            0.15, 0.03, -0.31, -0.37, 0.09, 0.04, -0.16, -0.08, 0.27, 0.24, 0.13, -0.02,
            0.07, -0.00, 0.13, 0.05, -0.05, 0.02, 0.03, 1.00, -0.17, -0.17, 0.12, -0.21,
            0.12], [0.19, -0.23, 0.33, -0.01, -0.04, 0.15, 0.12, 0.18, -0.03, -0.29,
            0.21, -0.18, 0.07, -0.10, -0.17, 0.00, -0.36, 0.22, 0.05, 0.06, 0.16, -0.26,
            -0.42, 0.12, -0.04, -0.27, -0.09, 0.31, 0.42, -0.10, 0.09, 0.11, -0.01,
            0.28, -0.08, -0.05, -0.12, 0.27, -0.11, 0.14, -0.17, 1.00, 0.06, -0.17,
            0.12, -0.27], [0.16, -0.27, 0.30, 0.00, -0.19, 0.06, -0.08, 0.17, -0.29,
            -0.13, 0.17, -0.19, 0.06, 0.02, 0.26, 0.16, -0.10, 0.26, 0.18, -0.03, 0.27,
            -0.01, 0.01, 0.33, -0.07, -0.07, -0.09, -0.11, 0.19, -0.28, -0.12, -0.16,
            -0.19, 0.03, -0.05, 0.03, -0.02, 0.06, 0.07, 0.07, -0.17, 0.06, 1.00, -0.20,
            0.15, -0.01], [0.09, -0.23, 0.12, -0.10, -0.20, 0.02, -0.09, 0.01, -0.11,
            -0.04, 0.18, -0.15, 0.09, 0.14, 0.17, 0.16, -0.09, 0.22, 0.26, -0.01, 0.25,
            0.39, 0.16, -0.07, -0.02, 0.25, -0.10, -0.07, -0.15, -0.18, -0.01, -0.27,
            -0.22, -0.14, -0.21, 0.06, 0.15, -0.02, 0.08, -0.14, 0.12, -0.17, -0.20,
            1.00, -0.22, 0.06], [0.01, -0.06, -0.11, -0.12, -0.18, -0.01, -0.09, -0.07,
            0.03, -0.02, 0.03, 0.05, 0.14, 0.12, -0.05, -0.03, 0.11, 0.06, 0.09, 0.40,
            0.26, -0.12, 0.18, 0.41, 0.19, -0.11, -0.23, -0.03, -0.09, -0.09, -0.22,
            -0.25, -0.16, -0.19, -0.09, -0.19, -0.07, 0.07, -0.18, 0.14, -0.21, 0.12,
            0.15, -0.22, 1.00, -0.18], [-0.11, -0.00, -0.14, -0.17, 0.05, -0.11, 0.03,
            -0.18, 0.11, 0.02, -0.13, 0.14, -0.07, 0.08, -0.01, 0.18, 0.07, -0.22, 0.01,
            -0.14, 0.02, 0.45, 0.29, -0.17, -0.01, 0.23, 0.12, -0.06, -0.07, -0.03,
            -0.22, -0.07, -0.12, -0.28, -0.01, -0.21, -0.11, -0.03, 0.02, -0.19, 0.12,
            -0.27, -0.01, 0.06, -0.18, 1.00]], k-range: [1.44, 1.59]}, k1: {correlations: [
          [1.00, -0.15, 0.54, 0.03, -0.05, -0.40, 0.04, 0.14, 0.18, -0.01, -0.31, 0.08,
            -0.04, 0.39, -0.12, -0.13, 0.08, -0.27, 0.01, 0.07, 0.03, -0.14, -0.02,
            0.07, -0.03, 0.03, -0.01, 0.05, -0.04, -0.01, -0.02, -0.04, 0.08, 0.05,
            -0.13, -0.07, 0.09, 0.17, 0.10, 0.05, -0.04, 0.04, -0.01, 0.08, 0.08, -0.04],
          [-0.15, 1.00, -0.14, -0.01, -0.64, -0.02, 0.09, 0.27, 0.34, -0.27, -0.09,
            -0.52, 0.21, -0.22, 0.37, 0.09, 0.20, 0.21, 0.09, -0.03, -0.18, -0.11, 0.13,
            0.37, 0.05, -0.24, 0.05, 0.23, 0.36, 0.31, -0.22, -0.15, 0.20, 0.07, -0.48,
            -0.10, 0.28, 0.06, -0.09, 0.14, -0.13, 0.05, 0.01, -0.37, 0.15, -0.06],
          [0.54, -0.14, 1.00, -0.14, -0.09, -0.80, 0.07, 0.37, 0.38, 0.05, -0.60, 0.08,
            -0.08, 0.51, -0.28, 0.06, 0.15, -0.14, -0.09, 0.15, -0.08, -0.25, 0.19,
            0.10, -0.22, 0.04, 0.15, 0.08, 0.10, 0.07, -0.25, 0.01, 0.27, 0.20, -0.25,
            -0.26, 0.19, 0.30, 0.08, 0.16, -0.02, 0.02, -0.03, 0.12, 0.11, -0.18], [
            0.03, -0.01, -0.14, 1.00, -0.03, 0.00, -0.58, -0.12, -0.11, 0.01, 0.10,
            0.03, -0.16, -0.02, 0.16, -0.10, 0.12, -0.04, -0.17, 0.02, 0.28, -0.01,
            -0.12, 0.08, 0.52, -0.02, -0.43, -0.01, 0.09, -0.07, 0.25, -0.00, -0.15,
            -0.39, 0.10, -0.14, -0.19, -0.06, -0.12, -0.09, -0.08, -0.09, 0.02, -0.05,
            0.07, -0.04], [-0.05, -0.64, -0.09, -0.03, 1.00, 0.21, -0.16, -0.67, -0.49,
            0.23, 0.11, 0.52, -0.14, 0.04, -0.32, 0.06, -0.23, -0.06, -0.12, -0.11,
            0.11, 0.27, -0.08, -0.29, 0.06, 0.48, -0.09, -0.38, -0.18, -0.11, 0.34,
            0.26, -0.54, -0.15, 0.34, 0.15, -0.39, -0.19, 0.11, -0.12, 0.15, -0.05,
            -0.23, 0.13, -0.29, 0.14], [-0.40, -0.02, -0.80, 0.00, 0.21, 1.00, -0.10,
            -0.48, -0.64, -0.03, 0.58, 0.04, 0.15, -0.43, 0.08, -0.03, -0.07, -0.00,
            -0.10, -0.18, 0.07, 0.18, -0.18, -0.15, 0.28, 0.09, -0.21, -0.11, -0.13,
            0.05, 0.27, 0.19, -0.37, -0.18, 0.33, 0.32, -0.29, -0.35, 0.03, -0.02, 0.10,
            0.08, 0.05, 0.01, -0.11, 0.20], [0.04, 0.09, 0.07, -0.58, -0.16, -0.10,
            1.00, 0.08, 0.06, -0.52, 0.02, -0.03, 0.13, 0.03, -0.03, -0.17, -0.02, 0.23,
            0.39, 0.02, -0.23, 0.03, 0.33, -0.06, -0.48, 0.03, 0.46, -0.05, -0.18, -0.11,
            -0.08, -0.21, 0.32, 0.13, -0.27, -0.10, 0.21, 0.24, 0.10, 0.01, -0.11, -0.00,
            -0.01, 0.04, -0.04, 0.02], [0.14, 0.27, 0.37, -0.12, -0.67, -0.48, 0.08,
            1.00, 0.45, -0.02, -0.55, -0.25, 0.07, 0.10, 0.15, -0.03, 0.06, -0.08, 0.01,
            0.31, 0.03, -0.24, 0.05, 0.36, -0.20, -0.44, 0.16, 0.39, 0.00, -0.08, -0.46,
            -0.09, 0.47, 0.28, -0.35, -0.26, 0.45, 0.21, -0.02, 0.05, -0.01, 0.16, 0.11,
            -0.05, 0.08, -0.41], [0.18, 0.34, 0.38, -0.11, -0.49, -0.64, 0.06, 0.45,
            1.00, -0.01, -0.31, -0.65, -0.04, 0.22, 0.19, 0.21, -0.02, 0.02, 0.26, 0.01,
            -0.22, -0.07, 0.15, 0.18, -0.29, -0.27, 0.19, 0.26, 0.12, 0.10, -0.27, -0.19,
            0.37, 0.35, -0.43, -0.22, 0.40, 0.21, 0.01, 0.01, 0.09, 0.13, 0.07, -0.12,
            0.16, -0.09], [-0.01, -0.27, 0.05, 0.01, 0.23, -0.03, -0.52, -0.02, -0.01,
            1.00, -0.13, 0.03, -0.64, 0.18, 0.02, 0.11, -0.08, -0.29, -0.12, 0.01, 0.29,
            -0.02, -0.32, 0.01, 0.17, -0.07, -0.23, 0.14, 0.08, -0.05, -0.10, -0.08,
            -0.18, -0.01, 0.34, 0.30, -0.16, -0.24, 0.04, -0.03, 0.06, -0.02, -0.02,
            0.04, -0.05, 0.02], [-0.31, -0.09, -0.60, 0.10, 0.11, 0.58, 0.02, -0.55,
            -0.31, -0.13, 1.00, -0.04, 0.11, -0.66, 0.08, -0.02, -0.14, 0.24, 0.14,
            -0.13, -0.08, 0.31, -0.01, -0.34, 0.12, 0.18, -0.07, -0.23, -0.20, 0.06,
            0.07, -0.09, -0.17, -0.17, 0.46, 0.29, -0.38, -0.19, -0.14, 0.07, -0.00,
            -0.02, 0.21, -0.03, -0.14, 0.15], [0.08, -0.52, 0.08, 0.03, 0.52, 0.04,
            -0.03, -0.25, -0.65, 0.03, -0.04, 1.00, 0.04, 0.08, -0.68, -0.28, 0.10,
            -0.01, -0.11, 0.14, 0.23, -0.02, -0.21, -0.14, -0.01, 0.28, 0.07, -0.30,
            -0.04, -0.21, 0.11, 0.17, -0.22, -0.16, 0.28, 0.13, -0.29, -0.08, -0.09,
            0.06, -0.02, -0.14, -0.17, 0.14, -0.09, 0.05], [-0.04, 0.21, -0.08, -0.16,
            -0.14, 0.15, 0.13, 0.07, -0.04, -0.64, 0.11, 0.04, 1.00, -0.25, -0.23, -0.40,
            0.05, 0.25, -0.06, -0.04, -0.19, -0.02, 0.15, -0.04, -0.11, 0.12, 0.16,
            -0.11, 0.06, 0.04, -0.07, 0.16, -0.04, 0.12, -0.05, -0.13, 0.20, 0.24, -0.10,
            0.09, 0.09, 0.02, 0.04, -0.09, 0.08, -0.06], [0.39, -0.22, 0.51, -0.02,
            0.04, -0.43, 0.03, 0.10, 0.22, 0.18, -0.66, 0.08, -0.25, 1.00, -0.12, -0.03,
            -0.28, -0.31, -0.03, -0.02, 0.03, -0.21, -0.05, 0.10, 0.01, -0.06, -0.02,
            0.12, -0.02, -0.04, 0.11, -0.02, 0.09, -0.02, -0.18, -0.01, 0.29, 0.23,
            0.21, -0.08, 0.08, -0.18, -0.12, 0.14, 0.08, 0.14], [-0.12, 0.37, -0.28,
            0.16, -0.32, 0.08, -0.03, 0.15, 0.19, 0.02, 0.08, -0.68, -0.23, -0.12, 1.00,
            0.22, -0.15, -0.29, -0.03, -0.01, -0.04, 0.03, 0.06, 0.10, 0.20, -0.19,
            -0.25, 0.17, -0.01, 0.07, 0.03, -0.16, 0.05, -0.08, -0.05, -0.07, 0.15,
            -0.03, 0.04, -0.10, -0.17, -0.03, 0.05, -0.09, 0.02, -0.06], [-0.13, 0.09,
            0.06, -0.10, 0.06, -0.03, -0.17, -0.03, 0.21, 0.11, -0.02, -0.28, -0.40,
            -0.03, 0.22, 1.00, -0.15, -0.13, -0.05, -0.05, -0.26, -0.01, 0.11, 0.06,
            -0.01, -0.05, -0.07, 0.06, -0.09, 0.23, 0.04, 0.20, 0.08, 0.08, -0.19, 0.06,
            -0.08, -0.26, 0.03, 0.03, 0.04, 0.11, -0.06, 0.06, -0.11, 0.05], [0.08,
            0.20, 0.15, 0.12, -0.23, -0.07, -0.02, 0.06, -0.02, -0.08, -0.14, 0.10,
            0.05, -0.28, -0.15, -0.15, 1.00, 0.07, -0.18, -0.04, 0.08, -0.25, 0.04,
            0.13, -0.06, -0.03, 0.04, -0.03, 0.37, -0.07, 0.03, 0.04, 0.10, 0.09, -0.16,
            -0.21, -0.06, -0.05, 0.01, 0.08, -0.23, 0.09, -0.12, -0.03, 0.37, 0.00],
          [-0.27, 0.21, -0.14, -0.04, -0.06, -0.00, 0.23, -0.08, 0.02, -0.29, 0.24,
            -0.01, 0.25, -0.31, -0.29, -0.13, 0.07, 1.00, 0.10, -0.15, -0.24, 0.15,
            0.32, -0.03, -0.14, -0.04, 0.26, -0.03, -0.00, 0.05, -0.08, -0.18, 0.20,
            -0.02, -0.10, -0.18, -0.02, 0.21, 0.03, -0.18, -0.07, -0.13, 0.13, -0.12,
            -0.04, -0.03], [0.01, 0.09, -0.09, -0.17, -0.12, -0.10, 0.39, 0.01, 0.26,
            -0.12, 0.14, -0.11, -0.06, -0.03, -0.03, -0.05, -0.18, 0.10, 1.00, -0.17,
            -0.33, 0.26, 0.31, -0.24, -0.34, -0.05, -0.01, 0.17, -0.11, 0.02, 0.17,
            -0.37, 0.00, 0.16, -0.14, 0.07, 0.17, -0.07, -0.12, -0.03, 0.00, -0.02,
            0.25, 0.00, -0.06, -0.01], [0.07, -0.03, 0.15, 0.02, -0.11, -0.18, 0.02,
            0.31, 0.01, 0.01, -0.13, 0.14, -0.04, -0.02, -0.01, -0.05, -0.04, -0.15,
            -0.17, 1.00, 0.26, -0.40, -0.23, 0.27, -0.06, -0.13, 0.20, -0.14, 0.03,
            -0.05, -0.37, 0.05, 0.17, -0.05, 0.06, 0.02, -0.06, 0.03, -0.26, 0.29, 0.13,
            -0.10, 0.13, 0.02, -0.07, -0.18], [0.03, -0.18, -0.08, 0.28, 0.11, 0.07,
            -0.23, 0.03, -0.22, 0.29, -0.08, 0.23, -0.19, 0.03, -0.04, -0.26, 0.08,
            -0.24, -0.33, 0.26, 1.00, -0.34, -0.58, 0.21, 0.22, -0.06, -0.03, -0.10,
            0.24, -0.32, -0.12, 0.14, 0.04, -0.26, 0.12, 0.06, -0.22, -0.05, -0.04,
            -0.09, -0.04, 0.19, -0.01, 0.13, -0.03, -0.13], [-0.14, -0.11, -0.25, -0.01,
            0.27, 0.18, 0.03, -0.24, -0.07, -0.02, 0.31, -0.02, -0.02, -0.21, 0.03,
            -0.01, -0.25, 0.15, 0.26, -0.40, -0.34, 1.00, 0.20, -0.51, -0.06, 0.12,
            -0.11, 0.00, -0.37, 0.05, 0.18, -0.08, -0.27, 0.07, 0.11, -0.02, -0.07,
            -0.06, 0.23, -0.06, 0.18, 0.05, 0.01, 0.01, -0.17, -0.16], [-0.02, 0.13,
            0.19, -0.12, -0.08, -0.18, 0.33, 0.05, 0.15, -0.32, -0.01, -0.21, 0.15,
            -0.05, 0.06, 0.11, 0.04, 0.32, 0.31, -0.23, -0.58, 0.20, 1.00, -0.25, -0.36,
            0.16, 0.02, 0.12, -0.18, 0.10, 0.10, -0.20, 0.02, 0.14, -0.05, -0.33, 0.17,
            0.19, 0.07, 0.01, 0.08, -0.30, -0.09, -0.05, 0.05, -0.04], [0.07, 0.37,
            0.10, 0.08, -0.29, -0.15, -0.06, 0.36, 0.18, 0.01, -0.34, -0.14, -0.04,
            0.10, 0.10, 0.06, 0.13, -0.03, -0.24, 0.27, 0.21, -0.51, -0.25, 1.00, 0.17,
            -0.43, 0.10, 0.10, 0.17, -0.05, -0.28, 0.08, 0.14, -0.08, -0.39, 0.03, 0.22,
            0.03, 0.18, 0.10, -0.12, 0.20, -0.10, -0.15, -0.08, 0.00], [-0.03, 0.05,
            -0.22, 0.52, 0.06, 0.28, -0.48, -0.20, -0.29, 0.17, 0.12, -0.01, -0.11,
            0.01, 0.20, -0.01, -0.06, -0.14, -0.34, -0.06, 0.22, -0.06, -0.36, 0.17,
            1.00, -0.07, -0.66, 0.05, -0.05, 0.12, 0.11, 0.05, -0.07, -0.41, 0.08, 0.19,
            -0.14, -0.20, -0.03, 0.15, -0.22, 0.20, -0.03, -0.17, -0.03, 0.17], [0.03,
            -0.24, 0.04, -0.02, 0.48, 0.09, 0.03, -0.44, -0.27, -0.07, 0.18, 0.28, 0.12,
            -0.06, -0.19, -0.05, -0.03, -0.04, -0.05, -0.13, -0.06, 0.12, 0.16, -0.43,
            -0.07, 1.00, 0.06, -0.62, 0.06, 0.02, 0.11, -0.03, -0.41, 0.03, 0.22, -0.02,
            -0.21, -0.00, -0.16, 0.08, 0.06, -0.27, -0.15, -0.17, 0.04, -0.04], [-0.01,
            0.05, 0.15, -0.43, -0.09, -0.21, 0.46, 0.16, 0.19, -0.23, -0.07, 0.07, 0.16,
            -0.02, -0.25, -0.07, 0.04, 0.26, -0.01, 0.20, -0.03, -0.11, 0.02, 0.10,
            -0.66, 0.06, 1.00, -0.20, 0.06, -0.13, -0.22, -0.00, 0.19, 0.22, -0.13,
            -0.15, 0.02, 0.33, 0.17, -0.16, 0.26, -0.14, -0.03, -0.02, -0.01, -0.05],
          [0.05, 0.23, 0.08, -0.01, -0.38, -0.11, -0.05, 0.39, 0.26, 0.14, -0.23, -0.30,
            -0.11, 0.12, 0.17, 0.06, -0.03, -0.03, 0.17, -0.14, -0.10, 0.00, 0.12, 0.10,
            0.05, -0.62, -0.20, 1.00, -0.05, 0.03, -0.07, -0.05, 0.20, 0.02, -0.19,
            -0.03, 0.31, -0.05, -0.11, -0.16, -0.03, 0.27, -0.05, 0.10, -0.09, 0.07],
          [-0.04, 0.36, 0.10, 0.09, -0.18, -0.13, -0.18, 0.00, 0.12, 0.08, -0.20, -0.04,
            0.06, -0.02, -0.01, -0.09, 0.37, -0.00, -0.11, 0.03, 0.24, -0.37, -0.18,
            0.17, -0.05, 0.06, 0.06, -0.05, 1.00, -0.09, -0.32, 0.06, 0.14, -0.04, -0.18,
            0.08, -0.03, -0.09, -0.21, 0.09, -0.04, -0.14, 0.01, -0.06, 0.29, -0.03],
          [-0.01, 0.31, 0.07, -0.07, -0.11, 0.05, -0.11, -0.08, 0.10, -0.05, 0.06, -0.21,
            0.04, -0.04, 0.07, 0.23, -0.07, 0.05, 0.02, -0.05, -0.32, 0.05, 0.10, -0.05,
            0.12, 0.02, -0.13, 0.03, -0.09, 1.00, 0.02, -0.23, -0.05, 0.17, 0.00, -0.10,
            -0.08, -0.01, -0.08, 0.24, -0.02, 0.13, 0.11, -0.12, -0.09, 0.06], [-0.02,
            -0.22, -0.25, 0.25, 0.34, 0.27, -0.08, -0.46, -0.27, -0.10, 0.07, 0.11,
            -0.07, 0.11, 0.03, 0.04, 0.03, -0.08, 0.17, -0.37, -0.12, 0.18, 0.10, -0.28,
            0.11, 0.11, -0.22, -0.07, -0.32, 0.02, 1.00, -0.09, -0.54, -0.02, 0.16,
            -0.15, -0.13, -0.01, 0.03, -0.20, -0.06, -0.13, -0.03, 0.24, -0.04, 0.32],
          [-0.04, -0.15, 0.01, -0.00, 0.26, 0.19, -0.21, -0.09, -0.19, -0.08, -0.09,
            0.17, 0.16, -0.02, -0.16, 0.20, 0.04, -0.18, -0.37, 0.05, 0.14, -0.08, -0.20,
            0.08, 0.05, -0.03, -0.00, -0.05, 0.06, -0.23, -0.09, 1.00, -0.01, -0.38,
            -0.10, 0.14, 0.01, -0.11, 0.17, -0.10, 0.30, 0.20, -0.10, -0.01, -0.04,
            -0.02], [0.08, 0.20, 0.27, -0.15, -0.54, -0.37, 0.32, 0.47, 0.37, -0.18,
            -0.17, -0.22, -0.04, 0.09, 0.05, 0.08, 0.10, 0.20, 0.00, 0.17, 0.04, -0.27,
            0.02, 0.14, -0.07, -0.41, 0.19, 0.20, 0.14, -0.05, -0.54, -0.01, 1.00, -0.12,
            -0.49, -0.00, 0.28, 0.05, 0.04, -0.05, -0.24, 0.14, 0.21, -0.02, 0.29, -0.12],
          [0.05, 0.07, 0.20, -0.39, -0.15, -0.18, 0.13, 0.28, 0.35, -0.01, -0.17, -0.16,
            0.12, -0.02, -0.08, 0.08, 0.09, -0.02, 0.16, -0.05, -0.26, 0.07, 0.14, -0.08,
            -0.41, 0.03, 0.22, 0.02, -0.04, 0.17, -0.02, -0.38, -0.12, 1.00, -0.02,
            -0.41, 0.04, 0.04, 0.01, 0.21, 0.10, 0.24, -0.10, 0.01, 0.03, -0.08], [
            -0.13, -0.48, -0.25, 0.10, 0.34, 0.33, -0.27, -0.35, -0.43, 0.34, 0.46,
            0.28, -0.05, -0.18, -0.05, -0.19, -0.16, -0.10, -0.14, 0.06, 0.12, 0.11,
            -0.05, -0.39, 0.08, 0.22, -0.13, -0.19, -0.18, 0.00, 0.16, -0.10, -0.49,
            -0.02, 1.00, -0.01, -0.63, 0.09, -0.12, -0.03, 0.10, -0.26, 0.00, 0.17,
            -0.11, 0.19], [-0.07, -0.10, -0.26, -0.14, 0.15, 0.32, -0.10, -0.26, -0.22,
            0.30, 0.29, 0.13, -0.13, -0.01, -0.07, 0.06, -0.21, -0.18, 0.07, 0.02, 0.06,
            -0.02, -0.33, 0.03, 0.19, -0.02, -0.15, -0.03, 0.08, -0.10, -0.15, 0.14,
            -0.00, -0.41, -0.01, 1.00, 0.15, -0.56, -0.03, 0.16, 0.11, -0.12, 0.09,
            -0.01, -0.08, 0.06], [0.09, 0.28, 0.19, -0.19, -0.39, -0.29, 0.21, 0.45,
            0.40, -0.16, -0.38, -0.29, 0.20, 0.29, 0.15, -0.08, -0.06, -0.02, 0.17,
            -0.06, -0.22, -0.07, 0.17, 0.22, -0.14, -0.21, 0.02, 0.31, -0.03, -0.08,
            -0.13, 0.01, 0.28, 0.04, -0.63, 0.15, 1.00, -0.04, -0.03, 0.10, 0.01, 0.00,
            -0.04, -0.07, 0.09, -0.18], [0.17, 0.06, 0.30, -0.06, -0.19, -0.35, 0.24,
            0.21, 0.21, -0.24, -0.19, -0.08, 0.24, 0.23, -0.03, -0.26, -0.05, 0.21,
            -0.07, 0.03, -0.05, -0.06, 0.19, 0.03, -0.20, -0.00, 0.33, -0.05, -0.09,
            -0.01, -0.01, -0.11, 0.05, 0.04, 0.09, -0.56, -0.04, 1.00, 0.17, -0.12,
            -0.04, -0.13, 0.09, 0.03, -0.00, -0.02], [0.10, -0.09, 0.08, -0.12, 0.11,
            0.03, 0.10, -0.02, 0.01, 0.04, -0.14, -0.09, -0.10, 0.21, 0.04, 0.03, 0.01,
            0.03, -0.12, -0.26, -0.04, 0.23, 0.07, 0.18, -0.03, -0.16, 0.17, -0.11,
            -0.21, -0.08, 0.03, 0.17, 0.04, 0.01, -0.12, -0.03, -0.03, 0.17, 1.00, -0.27,
            0.22, 0.12, -0.06, -0.10, 0.10, -0.03], [0.05, 0.14, 0.16, -0.09, -0.12,
            -0.02, 0.01, 0.05, 0.01, -0.03, 0.07, 0.06, 0.09, -0.08, -0.10, 0.03, 0.08,
            -0.18, -0.03, 0.29, -0.09, -0.06, 0.01, 0.10, 0.15, 0.08, -0.16, -0.16,
            0.09, 0.24, -0.20, -0.10, -0.05, 0.21, -0.03, 0.16, 0.10, -0.12, -0.27,
            1.00, -0.17, 0.17, -0.12, 0.07, -0.14, -0.01], [-0.04, -0.13, -0.02, -0.08,
            0.15, 0.10, -0.11, -0.01, 0.09, 0.06, -0.00, -0.02, 0.09, 0.08, -0.17, 0.04,
            -0.23, -0.07, 0.00, 0.13, -0.04, 0.18, 0.08, -0.12, -0.22, 0.06, 0.26, -0.03,
            -0.04, -0.02, -0.06, 0.30, -0.24, 0.10, 0.10, 0.11, 0.01, -0.04, 0.22, -0.17,
            1.00, -0.20, 0.10, -0.15, -0.04, -0.17], [0.04, 0.05, 0.02, -0.09, -0.05,
            0.08, -0.00, 0.16, 0.13, -0.02, -0.02, -0.14, 0.02, -0.18, -0.03, 0.11,
            0.09, -0.13, -0.02, -0.10, 0.19, 0.05, -0.30, 0.20, 0.20, -0.27, -0.14,
            0.27, -0.14, 0.13, -0.13, 0.20, 0.14, 0.24, -0.26, -0.12, 0.00, -0.13, 0.12,
            0.17, -0.20, 1.00, -0.04, -0.02, -0.21, 0.04], [-0.01, 0.01, -0.03, 0.02,
            -0.23, 0.05, -0.01, 0.11, 0.07, -0.02, 0.21, -0.17, 0.04, -0.12, 0.05, -0.06,
            -0.12, 0.13, 0.25, 0.13, -0.01, 0.01, -0.09, -0.10, -0.03, -0.15, -0.03,
            -0.05, 0.01, 0.11, -0.03, -0.10, 0.21, -0.10, 0.00, 0.09, -0.04, 0.09, -0.06,
            -0.12, 0.10, -0.04, 1.00, -0.23, 0.18, -0.21], [0.08, -0.37, 0.12, -0.05,
            0.13, 0.01, 0.04, -0.05, -0.12, 0.04, -0.03, 0.14, -0.09, 0.14, -0.09, 0.06,
            -0.03, -0.12, 0.00, 0.02, 0.13, 0.01, -0.05, -0.15, -0.17, -0.17, -0.02,
            0.10, -0.06, -0.12, 0.24, -0.01, -0.02, 0.01, 0.17, -0.01, -0.07, 0.03,
            -0.10, 0.07, -0.15, -0.02, -0.23, 1.00, -0.45, 0.23], [0.08, 0.15, 0.11,
            0.07, -0.29, -0.11, -0.04, 0.08, 0.16, -0.05, -0.14, -0.09, 0.08, 0.08,
            0.02, -0.11, 0.37, -0.04, -0.06, -0.07, -0.03, -0.17, 0.05, -0.08, -0.03,
            0.04, -0.01, -0.09, 0.29, -0.09, -0.04, -0.04, 0.29, 0.03, -0.11, -0.08,
            0.09, -0.00, 0.10, -0.14, -0.04, -0.21, 0.18, -0.45, 1.00, -0.33], [-0.04,
            -0.06, -0.18, -0.04, 0.14, 0.20, 0.02, -0.41, -0.09, 0.02, 0.15, 0.05, -0.06,
            0.14, -0.06, 0.05, 0.00, -0.03, -0.01, -0.18, -0.13, -0.16, -0.04, 0.00,
            0.17, -0.04, -0.05, 0.07, -0.03, 0.06, 0.32, -0.02, -0.12, -0.08, 0.19,
            0.06, -0.18, -0.02, -0.03, -0.01, -0.17, 0.04, -0.21, 0.23, -0.33, 1.00]],
        k-range: [1.59, 1.75]}, k2: {correlations: [[1.00, -0.07, 0.52, 0.12, 0.05,
            -0.37, -0.13, -0.07, -0.09, 0.00, -0.02, 0.15, 0.15, 0.10, 0.08, -0.16,
            0.04, -0.27, 0.04, -0.13, 0.07, 0.16, -0.00, -0.07, -0.00, -0.07, -0.06,
            0.05, -0.00, -0.08, 0.04, 0.09, -0.05, -0.04, -0.12, 0.05, 0.06, 0.07, -0.07,
            0.02, -0.05, -0.04, -0.10, 0.01, -0.04, 0.03], [-0.07, 1.00, -0.11, -0.13,
            -0.62, 0.08, 0.09, 0.00, 0.09, -0.34, 0.17, -0.41, 0.36, -0.00, 0.45, 0.14,
            -0.33, 0.26, -0.12, 0.06, 0.18, 0.04, -0.24, -0.12, 0.04, 0.14, 0.21, -0.04,
            0.44, -0.13, -0.16, 0.08, -0.04, -0.14, 0.45, 0.03, -0.42, -0.01, 0.19,
            -0.18, 0.08, -0.08, 0.05, -0.02, -0.09, 0.01], [0.52, -0.11, 1.00, 0.14,
            0.08, -0.75, -0.32, 0.03, -0.17, 0.18, -0.33, 0.39, 0.14, 0.37, 0.02, -0.25,
            0.20, -0.47, 0.10, -0.23, 0.12, 0.28, -0.14, -0.18, 0.13, -0.05, -0.07,
            0.06, -0.19, -0.05, 0.17, 0.08, -0.10, -0.10, -0.20, 0.22, 0.14, -0.03,
            0.00, -0.03, -0.03, -0.16, -0.18, 0.10, -0.08, 0.04], [0.12, -0.13, 0.14,
            1.00, -0.02, -0.17, -0.50, -0.39, -0.02, 0.17, 0.21, -0.02, -0.18, 0.13,
            0.05, -0.21, 0.28, 0.03, 0.13, -0.03, -0.05, -0.01, 0.08, -0.07, -0.12,
            0.09, 0.07, 0.11, -0.02, 0.10, -0.24, 0.19, -0.02, 0.02, -0.18, -0.09, 0.23,
            0.04, 0.12, 0.13, 0.18, -0.03, 0.07, 0.13, -0.01, 0.04], [0.05, -0.62, 0.08,
            -0.02, 1.00, -0.03, -0.36, -0.39, -0.39, 0.41, -0.04, 0.45, -0.16, -0.10,
            -0.17, 0.12, 0.13, -0.10, 0.18, 0.05, -0.27, -0.07, 0.16, 0.14, -0.06, -0.16,
            0.03, 0.08, -0.17, 0.11, 0.27, -0.22, 0.24, 0.09, -0.42, -0.11, 0.50, 0.13,
            -0.14, 0.18, -0.20, 0.08, -0.01, -0.06, 0.00, -0.13], [-0.37, 0.08, -0.75,
            -0.17, -0.03, 1.00, 0.22, -0.30, -0.22, -0.17, 0.45, -0.20, -0.07, -0.20,
            -0.02, 0.25, -0.07, 0.30, 0.08, 0.26, -0.13, -0.31, 0.19, 0.21, -0.27, -0.09,
            0.14, 0.01, 0.18, 0.05, -0.26, -0.09, 0.04, 0.23, 0.07, -0.19, -0.01, 0.20,
            0.00, 0.02, -0.12, 0.15, 0.13, -0.11, 0.11, 0.04], [-0.13, 0.09, -0.32,
            -0.50, -0.36, 0.22, 1.00, 0.35, 0.12, -0.68, -0.06, -0.15, 0.15, -0.02,
            -0.08, -0.02, -0.29, 0.05, -0.19, -0.07, 0.11, -0.00, -0.03, 0.12, 0.07,
            -0.06, -0.11, -0.02, -0.05, -0.18, 0.03, 0.07, -0.14, 0.00, 0.28, 0.01,
            -0.42, -0.19, 0.02, 0.00, -0.06, 0.15, -0.02, -0.05, 0.06, -0.03], [-0.07,
            0.00, 0.03, -0.39, -0.39, -0.30, 0.35, 1.00, 0.39, -0.15, -0.70, -0.03,
            0.08, 0.07, -0.12, -0.23, -0.13, -0.16, -0.16, -0.13, 0.07, 0.10, -0.03,
            -0.05, 0.22, 0.08, -0.23, -0.11, -0.22, -0.10, 0.30, 0.06, -0.12, -0.14,
            0.26, 0.19, -0.44, -0.30, -0.06, -0.08, 0.11, -0.06, -0.10, 0.01, -0.05,
            0.03], [-0.09, 0.09, -0.17, -0.02, -0.39, -0.22, 0.12, 0.39, 1.00, -0.09,
            -0.11, -0.66, -0.08, 0.00, 0.08, -0.08, -0.16, 0.14, -0.21, -0.04, 0.17,
            0.04, -0.12, -0.16, 0.26, 0.27, -0.20, -0.20, -0.04, 0.00, -0.04, 0.17,
            -0.15, -0.11, 0.25, 0.21, -0.30, -0.22, -0.02, -0.07, 0.16, -0.03, 0.09,
            0.01, 0.05, 0.02], [0.00, -0.34, 0.18, 0.17, 0.41, -0.17, -0.68, -0.15,
            -0.09, 1.00, 0.03, 0.15, -0.57, -0.22, -0.12, 0.24, 0.41, -0.10, 0.08, 0.06,
            -0.09, 0.03, 0.02, -0.02, 0.00, 0.07, -0.01, -0.05, -0.04, 0.19, 0.04, -0.31,
            0.21, 0.10, -0.44, -0.06, 0.50, 0.09, -0.07, -0.06, 0.03, -0.20, -0.04,
            -0.05, -0.02, -0.01], [-0.02, 0.17, -0.33, 0.21, -0.04, 0.45, -0.06, -0.70,
            -0.11, 0.03, 1.00, -0.15, -0.24, -0.55, 0.00, 0.37, 0.20, 0.35, -0.07, 0.09,
            0.16, -0.10, -0.00, 0.01, -0.17, 0.01, 0.15, 0.04, 0.41, 0.10, -0.52, -0.03,
            0.22, 0.17, -0.15, -0.28, 0.30, 0.31, 0.09, -0.05, 0.10, 0.05, 0.06, -0.04,
            0.07, 0.04], [0.15, -0.41, 0.39, -0.02, 0.45, -0.20, -0.15, -0.03, -0.66,
            0.15, -0.15, 1.00, -0.07, -0.09, -0.53, -0.08, 0.36, -0.18, 0.04, -0.18,
            -0.12, 0.11, 0.08, 0.06, -0.04, -0.25, 0.08, 0.16, -0.20, 0.12, 0.16, -0.08,
            0.16, 0.10, -0.40, -0.08, 0.33, 0.21, -0.08, 0.05, -0.00, 0.01, -0.11, 0.15,
            -0.07, 0.06], [0.15, 0.36, 0.14, -0.18, -0.16, -0.07, 0.15, 0.08, -0.08,
            -0.57, -0.24, -0.07, 1.00, 0.39, 0.13, -0.55, -0.45, 0.01, 0.08, 0.08, -0.04,
            0.05, -0.03, -0.03, -0.07, -0.01, 0.04, 0.08, 0.12, -0.23, 0.11, 0.18, -0.23,
            -0.34, 0.42, 0.15, -0.38, -0.02, -0.07, -0.05, -0.17, 0.08, -0.05, 0.01,
            -0.11, -0.06], [0.10, -0.00, 0.37, 0.13, -0.10, -0.20, -0.02, 0.07, 0.00,
            -0.22, -0.55, -0.09, 0.39, 1.00, 0.29, -0.46, -0.51, -0.34, 0.27, 0.01,
            -0.12, 0.00, 0.07, -0.00, -0.06, -0.08, -0.10, 0.00, -0.28, -0.05, 0.27,
            0.14, -0.49, -0.18, 0.30, 0.29, -0.22, -0.22, -0.03, 0.15, -0.18, 0.06,
            0.01, 0.04, 0.04, -0.01], [0.08, 0.45, 0.02, 0.05, -0.17, -0.02, -0.08,
            -0.12, 0.08, -0.12, 0.00, -0.53, 0.13, 0.29, 1.00, 0.07, -0.42, -0.37, 0.10,
            0.15, -0.05, -0.10, -0.03, 0.01, -0.03, 0.02, -0.01, -0.19, 0.22, -0.08,
            -0.01, 0.08, -0.14, -0.07, 0.28, 0.11, -0.22, -0.16, 0.10, 0.07, -0.05,
            0.02, 0.10, -0.10, 0.14, -0.06], [-0.16, 0.14, -0.25, -0.21, 0.12, 0.25,
            -0.02, -0.23, -0.08, 0.24, 0.37, -0.08, -0.55, -0.46, 0.07, 1.00, 0.21,
            0.10, -0.13, -0.00, 0.13, -0.01, -0.16, 0.04, 0.07, 0.00, 0.17, 0.01, 0.11,
            0.08, -0.12, -0.25, 0.33, 0.22, -0.17, -0.28, 0.25, 0.14, 0.03, -0.12, 0.01,
            -0.11, 0.08, -0.09, -0.01, -0.09], [0.04, -0.33, 0.20, 0.28, 0.13, -0.07,
            -0.29, -0.13, -0.16, 0.41, 0.20, 0.36, -0.45, -0.51, -0.42, 0.21, 1.00,
            0.02, -0.01, -0.12, 0.07, 0.11, -0.09, -0.11, 0.07, 0.02, 0.11, 0.11, -0.11,
            0.05, -0.25, -0.07, 0.37, 0.23, -0.59, -0.16, 0.44, 0.24, 0.09, -0.09, 0.14,
            -0.17, -0.00, 0.14, -0.06, 0.12], [-0.27, 0.26, -0.47, 0.03, -0.10, 0.30,
            0.05, -0.16, 0.14, -0.10, 0.35, -0.18, 0.01, -0.34, -0.37, 0.10, 0.02, 1.00,
            -0.11, 0.08, 0.15, -0.01, -0.15, -0.14, -0.02, 0.12, 0.26, 0.11, 0.21, -0.04,
            -0.17, -0.02, 0.11, 0.06, 0.09, -0.16, -0.03, 0.11, 0.16, -0.03, 0.09, -0.00,
            0.03, 0.03, -0.07, 0.05], [0.04, -0.12, 0.10, 0.13, 0.18, 0.08, -0.19, -0.16,
            -0.21, 0.08, -0.07, 0.04, 0.08, 0.27, 0.10, -0.13, -0.01, -0.11, 1.00, 0.21,
            -0.25, -0.18, 0.30, -0.10, -0.29, -0.20, 0.06, 0.19, -0.03, 0.02, 0.12,
            -0.00, 0.06, -0.11, -0.11, 0.01, 0.12, 0.02, 0.09, 0.07, -0.04, 0.08, -0.01,
            -0.14, 0.01, -0.01], [-0.13, 0.06, -0.23, -0.03, 0.05, 0.26, -0.07, -0.13,
            -0.04, 0.06, 0.09, -0.18, 0.08, 0.01, 0.15, -0.00, -0.12, 0.08, 0.21, 1.00,
            -0.22, -0.39, -0.09, 0.40, -0.26, -0.07, 0.22, -0.13, 0.06, 0.08, -0.03,
            -0.00, -0.10, 0.04, 0.03, -0.06, -0.00, -0.01, 0.15, -0.28, -0.05, -0.00,
            0.26, -0.08, 0.17, 0.03], [0.07, 0.18, 0.12, -0.05, -0.27, -0.13, 0.11,
            0.07, 0.17, -0.09, 0.16, -0.12, -0.04, -0.12, -0.05, 0.13, 0.07, 0.15, -0.25,
            -0.22, 1.00, 0.08, -0.39, -0.34, 0.43, 0.07, -0.08, 0.06, 0.14, -0.05, 0.01,
            -0.05, 0.03, -0.01, 0.15, -0.10, -0.11, 0.07, 0.06, 0.01, 0.14, 0.07, -0.15,
            0.02, -0.13, 0.02], [0.16, 0.04, 0.28, -0.01, -0.07, -0.31, -0.00, 0.10,
            0.04, 0.03, -0.10, 0.11, 0.05, 0.00, -0.10, -0.01, 0.11, -0.01, -0.18, -0.39,
            0.08, 1.00, -0.33, -0.41, 0.11, 0.29, 0.06, -0.12, -0.03, 0.01, -0.06, 0.10,
            -0.02, -0.05, -0.11, 0.03, 0.05, -0.03, -0.22, 0.04, -0.20, -0.02, -0.08,
            0.28, -0.03, 0.08], [-0.00, -0.24, -0.14, 0.08, 0.16, 0.19, -0.03, -0.03,
            -0.12, 0.02, -0.00, 0.08, -0.03, 0.07, -0.03, -0.16, -0.09, -0.15, 0.30,
            -0.09, -0.39, -0.33, 1.00, 0.20, -0.41, -0.16, -0.26, -0.06, 0.02, -0.06,
            0.03, -0.02, 0.11, -0.07, -0.03, 0.05, 0.10, -0.03, -0.05, 0.14, 0.12, 0.07,
            0.04, -0.09, 0.03, -0.13], [-0.07, -0.12, -0.18, -0.07, 0.14, 0.21, 0.12,
            -0.05, -0.16, -0.02, 0.01, 0.06, -0.03, -0.00, 0.01, 0.04, -0.11, -0.14,
            -0.10, 0.40, -0.34, -0.41, 0.20, 1.00, -0.20, -0.55, -0.08, 0.02, -0.12,
            0.06, 0.00, -0.06, -0.09, 0.09, 0.05, -0.04, 0.01, -0.05, -0.07, -0.13,
            0.06, -0.22, 0.10, -0.02, 0.20, -0.11], [-0.00, 0.04, 0.13, -0.12, -0.06,
            -0.27, 0.07, 0.22, 0.26, 0.00, -0.17, -0.04, -0.07, -0.06, -0.03, 0.07,
            0.07, -0.02, -0.29, -0.26, 0.43, 0.11, -0.41, -0.20, 1.00, 0.12, -0.51,
            -0.14, -0.12, -0.05, 0.21, -0.10, -0.01, 0.04, 0.13, 0.01, -0.19, -0.01,
            0.06, 0.05, 0.03, 0.06, 0.04, 0.01, -0.10, -0.02], [-0.07, 0.14, -0.05,
            0.09, -0.16, -0.09, -0.06, 0.08, 0.27, 0.07, 0.01, -0.25, -0.01, -0.08,
            0.02, 0.00, 0.02, 0.12, -0.20, -0.07, 0.07, 0.29, -0.16, -0.55, 0.12, 1.00,
            -0.09, -0.48, 0.03, -0.07, -0.13, 0.02, 0.06, -0.04, 0.04, 0.03, -0.05,
            -0.09, 0.10, -0.04, -0.15, 0.17, 0.07, -0.05, -0.09, 0.05], [-0.06, 0.21,
            -0.07, 0.07, 0.03, 0.14, -0.11, -0.23, -0.20, -0.01, 0.15, 0.08, 0.04, -0.10,
            -0.01, 0.17, 0.11, 0.26, 0.06, 0.22, -0.08, 0.06, -0.26, -0.08, -0.51, -0.09,
            1.00, 0.21, 0.15, 0.03, -0.16, 0.04, 0.14, 0.02, -0.17, -0.05, 0.11, 0.08,
            0.12, -0.08, -0.02, -0.10, -0.00, 0.06, -0.03, 0.05], [0.05, -0.04, 0.06,
            0.11, 0.08, 0.01, -0.02, -0.11, -0.20, -0.05, 0.04, 0.16, 0.08, 0.00, -0.19,
            0.01, 0.11, 0.11, 0.19, -0.13, 0.06, -0.12, -0.06, 0.02, -0.14, -0.48, 0.21,
            1.00, 0.03, -0.07, 0.05, -0.01, 0.04, -0.05, -0.06, -0.11, 0.09, 0.10, 0.05,
            0.06, 0.07, -0.17, -0.16, -0.02, -0.22, -0.02], [-0.00, 0.44, -0.19, -0.02,
            -0.17, 0.18, -0.05, -0.22, -0.04, -0.04, 0.41, -0.20, 0.12, -0.28, 0.22,
            0.11, -0.11, 0.21, -0.03, 0.06, 0.14, -0.03, 0.02, -0.12, -0.12, 0.03, 0.15,
            0.03, 1.00, -0.19, -0.58, 0.15, 0.28, -0.15, 0.11, -0.14, -0.06, 0.17, 0.03,
            -0.10, 0.18, -0.05, -0.01, -0.10, -0.03, 0.03], [-0.08, -0.13, -0.05, 0.10,
            0.11, 0.05, -0.18, -0.10, 0.00, 0.19, 0.10, 0.12, -0.23, -0.05, -0.08, 0.08,
            0.05, -0.04, 0.02, 0.08, -0.05, 0.01, -0.06, 0.06, -0.05, -0.07, 0.03, -0.07,
            -0.19, 1.00, 0.14, -0.61, -0.10, 0.35, -0.18, -0.10, 0.21, 0.12, -0.25,
            0.10, -0.09, 0.10, 0.10, -0.03, 0.05, 0.09], [0.04, -0.16, 0.17, -0.24,
            0.27, -0.26, 0.03, 0.30, -0.04, 0.04, -0.52, 0.16, 0.11, 0.27, -0.01, -0.12,
            -0.25, -0.17, 0.12, -0.03, 0.01, -0.06, 0.03, 0.00, 0.21, -0.13, -0.16,
            0.05, -0.58, 0.14, 1.00, -0.29, -0.43, -0.01, 0.21, 0.05, -0.06, -0.15,
            -0.11, 0.16, -0.16, 0.09, -0.11, -0.05, -0.05, -0.19], [0.09, 0.08, 0.08,
            0.19, -0.22, -0.09, 0.07, 0.06, 0.17, -0.31, -0.03, -0.08, 0.18, 0.14, 0.08,
            -0.25, -0.07, -0.02, -0.00, -0.00, -0.05, 0.10, -0.02, -0.06, -0.10, 0.02,
            0.04, -0.01, 0.15, -0.61, -0.29, 1.00, -0.04, -0.57, 0.06, 0.37, -0.17,
            -0.16, 0.11, -0.20, 0.20, -0.07, -0.02, 0.13, 0.05, 0.08], [-0.05, -0.04,
            -0.10, -0.02, 0.24, 0.04, -0.14, -0.12, -0.15, 0.21, 0.22, 0.16, -0.23,
            -0.49, -0.14, 0.33, 0.37, 0.11, 0.06, -0.10, 0.03, -0.02, 0.11, -0.09, -0.01,
            0.06, 0.14, 0.04, 0.28, -0.10, -0.43, -0.04, 1.00, -0.10, -0.58, -0.05,
            0.27, 0.01, 0.15, -0.09, 0.11, -0.03, -0.01, -0.02, -0.18, 0.05], [-0.04,
            -0.14, -0.10, 0.02, 0.09, 0.23, 0.00, -0.14, -0.11, 0.10, 0.17, 0.10, -0.34,
            -0.18, -0.07, 0.22, 0.23, 0.06, -0.11, 0.04, -0.01, -0.05, -0.07, 0.09,
            0.04, -0.04, 0.02, -0.05, -0.15, 0.35, -0.01, -0.57, -0.10, 1.00, -0.06,
            -0.65, 0.06, 0.36, -0.01, 0.15, -0.19, 0.11, 0.03, 0.04, 0.13, 0.03], [
            -0.12, 0.45, -0.20, -0.18, -0.42, 0.07, 0.28, 0.26, 0.25, -0.44, -0.15,
            -0.40, 0.42, 0.30, 0.28, -0.17, -0.59, 0.09, -0.11, 0.03, 0.15, -0.11, -0.03,
            0.05, 0.13, 0.04, -0.17, -0.06, 0.11, -0.18, 0.21, 0.06, -0.58, -0.06, 1.00,
            -0.11, -0.76, 0.00, 0.00, 0.01, 0.01, 0.07, 0.08, -0.15, 0.09, -0.14], [
            0.05, 0.03, 0.22, -0.09, -0.11, -0.19, 0.01, 0.19, 0.21, -0.06, -0.28, -0.08,
            0.15, 0.29, 0.11, -0.28, -0.16, -0.16, 0.01, -0.06, -0.10, 0.03, 0.05, -0.04,
            0.01, 0.03, -0.05, -0.11, -0.14, -0.10, 0.05, 0.37, -0.05, -0.65, -0.11,
            1.00, 0.01, -0.64, 0.03, 0.00, 0.04, -0.10, 0.04, 0.03, 0.01, 0.08], [0.06,
            -0.42, 0.14, 0.23, 0.50, -0.01, -0.42, -0.44, -0.30, 0.50, 0.30, 0.33, -0.38,
            -0.22, -0.22, 0.25, 0.44, -0.03, 0.12, -0.00, -0.11, 0.05, 0.10, 0.01, -0.19,
            -0.05, 0.11, 0.09, -0.06, 0.21, -0.06, -0.17, 0.27, 0.06, -0.76, 0.01, 1.00,
            0.01, -0.11, 0.11, -0.02, -0.08, -0.11, 0.13, -0.06, 0.03], [0.07, -0.01,
            -0.03, 0.04, 0.13, 0.20, -0.19, -0.30, -0.22, 0.09, 0.31, 0.21, -0.02, -0.22,
            -0.16, 0.14, 0.24, 0.11, 0.02, -0.01, 0.07, -0.03, -0.03, -0.05, -0.01,
            -0.09, 0.08, 0.10, 0.17, 0.12, -0.15, -0.16, 0.01, 0.36, 0.00, -0.64, 0.01,
            1.00, 0.03, -0.05, 0.12, 0.03, 0.01, 0.02, -0.03, 0.06], [-0.07, 0.19, 0.00,
            0.12, -0.14, 0.00, 0.02, -0.06, -0.02, -0.07, 0.09, -0.08, -0.07, -0.03,
            0.10, 0.03, 0.09, 0.16, 0.09, 0.15, 0.06, -0.22, -0.05, -0.07, 0.06, 0.10,
            0.12, 0.05, 0.03, -0.25, -0.11, 0.11, 0.15, -0.01, 0.00, 0.03, -0.11, 0.03,
            1.00, -0.46, 0.27, 0.04, 0.03, -0.04, 0.03, -0.02], [0.02, -0.18, -0.03,
            0.13, 0.18, 0.02, 0.00, -0.08, -0.07, -0.06, -0.05, 0.05, -0.05, 0.15, 0.07,
            -0.12, -0.09, -0.03, 0.07, -0.28, 0.01, 0.04, 0.14, -0.13, 0.05, -0.04,
            -0.08, 0.06, -0.10, 0.10, 0.16, -0.20, -0.09, 0.15, 0.01, 0.00, 0.11, -0.05,
            -0.46, 1.00, -0.38, 0.32, -0.06, 0.05, -0.06, 0.02], [-0.05, 0.08, -0.03,
            0.18, -0.20, -0.12, -0.06, 0.11, 0.16, 0.03, 0.10, -0.00, -0.17, -0.18,
            -0.05, 0.01, 0.14, 0.09, -0.04, -0.05, 0.14, -0.20, 0.12, 0.06, 0.03, -0.15,
            -0.02, 0.07, 0.18, -0.09, -0.16, 0.20, 0.11, -0.19, 0.01, 0.04, -0.02, 0.12,
            0.27, -0.38, 1.00, -0.61, 0.03, -0.05, 0.03, -0.01], [-0.04, -0.08, -0.16,
            -0.03, 0.08, 0.15, 0.15, -0.06, -0.03, -0.20, 0.05, 0.01, 0.08, 0.06, 0.02,
            -0.11, -0.17, -0.00, 0.08, -0.00, 0.07, -0.02, 0.07, -0.22, 0.06, 0.17,
            -0.10, -0.17, -0.05, 0.10, 0.09, -0.07, -0.03, 0.11, 0.07, -0.10, -0.08,
            0.03, 0.04, 0.32, -0.61, 1.00, -0.02, 0.01, -0.01, 0.05], [-0.10, 0.05,
            -0.18, 0.07, -0.01, 0.13, -0.02, -0.10, 0.09, -0.04, 0.06, -0.11, -0.05,
            0.01, 0.10, 0.08, -0.00, 0.03, -0.01, 0.26, -0.15, -0.08, 0.04, 0.10, 0.04,
            0.07, -0.00, -0.16, -0.01, 0.10, -0.11, -0.02, -0.01, 0.03, 0.08, 0.04,
            -0.11, 0.01, 0.03, -0.06, 0.03, -0.02, 1.00, -0.51, 0.42, -0.06], [0.01,
            -0.02, 0.10, 0.13, -0.06, -0.11, -0.05, 0.01, 0.01, -0.05, -0.04, 0.15,
            0.01, 0.04, -0.10, -0.09, 0.14, 0.03, -0.14, -0.08, 0.02, 0.28, -0.09, -0.02,
            0.01, -0.05, 0.06, -0.02, -0.10, -0.03, -0.05, 0.13, -0.02, 0.04, -0.15,
            0.03, 0.13, 0.02, -0.04, 0.05, -0.05, 0.01, -0.51, 1.00, -0.49, 0.40], [
            -0.04, -0.09, -0.08, -0.01, 0.00, 0.11, 0.06, -0.05, 0.05, -0.02, 0.07,
            -0.07, -0.11, 0.04, 0.14, -0.01, -0.06, -0.07, 0.01, 0.17, -0.13, -0.03,
            0.03, 0.20, -0.10, -0.09, -0.03, -0.22, -0.03, 0.05, -0.05, 0.05, -0.18,
            0.13, 0.09, 0.01, -0.06, -0.03, 0.03, -0.06, 0.03, -0.01, 0.42, -0.49, 1.00,
            -0.52], [0.03, 0.01, 0.04, 0.04, -0.13, 0.04, -0.03, 0.03, 0.02, -0.01,
            0.04, 0.06, -0.06, -0.01, -0.06, -0.09, 0.12, 0.05, -0.01, 0.03, 0.02, 0.08,
            -0.13, -0.11, -0.02, 0.05, 0.05, -0.02, 0.03, 0.09, -0.19, 0.08, 0.05, 0.03,
            -0.14, 0.08, 0.03, 0.06, -0.02, 0.02, -0.01, 0.05, -0.06, 0.40, -0.52, 1.00]],
        k-range: [1.75, 2.20]}, q2-range: [2.00, 4.00]}, q3: {k0: {correlations: [[
            1.00, -0.04, 0.25, -0.06, -0.09, -0.04, 0.12, 0.09, 0.05, -0.15, -0.08,
            -0.11, 0.09, 0.13, 0.03, -0.10, -0.03, 0.01, 0.09, -0.03, -0.01, -0.02,
            0.01, 0.01, 0.01, 0.06, 0.00, -0.03, 0.06, 0.02, 0.02, -0.02, -0.04, -0.02,
            0.02, -0.02, 0.01, -0.02, 0.01, 0.06, -0.02, 0.00, 0.07, -0.03, 0.06, -0.01],
          [-0.04, 1.00, -0.21, -0.02, -0.53, -0.04, -0.07, 0.04, -0.02, 0.10, 0.23,
            0.10, 0.28, -0.58, 0.12, -0.19, 0.30, -0.10, 0.03, -0.08, 0.28, 0.04, -0.05,
            0.08, -0.09, 0.06, 0.12, 0.16, 0.36, -0.06, -0.13, -0.19, 0.09, 0.20, 0.02,
            -0.01, -0.25, -0.04, 0.07, 0.06, -0.02, 0.11, -0.04, 0.09, 0.04, -0.03],
          [0.25, -0.21, 1.00, -0.30, -0.06, -0.39, 0.18, -0.03, 0.14, 0.07, 0.10, -0.02,
            -0.29, 0.23, -0.43, 0.16, -0.16, 0.39, -0.05, 0.04, -0.10, 0.21, -0.09,
            -0.11, 0.01, -0.03, 0.14, -0.07, 0.09, 0.09, -0.17, -0.05, 0.05, -0.11,
            0.04, 0.07, 0.00, -0.02, -0.05, 0.06, -0.01, -0.03, 0.22, 0.12, 0.02, -0.18],
          [-0.06, -0.02, -0.30, 1.00, -0.08, -0.19, -0.25, 0.07, -0.09, -0.36, 0.26,
            -0.03, 0.14, -0.03, 0.14, -0.15, 0.13, -0.16, 0.00, -0.01, 0.01, 0.04, 0.17,
            -0.01, 0.31, 0.20, 0.11, -0.11, -0.23, 0.01, 0.05, 0.29, -0.19, -0.07, 0.18,
            -0.01, 0.32, 0.02, 0.05, -0.11, 0.19, -0.00, -0.08, -0.16, 0.17, 0.17],
          [-0.09, -0.53, -0.06, -0.08, 1.00, -0.21, 0.06, -0.44, 0.05, 0.21, -0.53,
            0.12, -0.11, 0.42, -0.03, 0.19, -0.40, 0.15, 0.21, 0.03, -0.01, -0.00, 0.20,
            0.08, 0.05, 0.18, -0.26, 0.04, -0.11, -0.16, 0.31, 0.09, -0.10, -0.19, -0.13,
            0.12, 0.02, 0.23, 0.04, 0.03, 0.13, -0.05, 0.05, 0.01, 0.04, 0.08], [-0.04,
            -0.04, -0.39, -0.19, -0.21, 1.00, -0.15, 0.04, -0.34, -0.03, 0.13, -0.29,
            0.14, 0.02, 0.26, -0.16, 0.12, -0.32, -0.11, 0.16, -0.10, -0.06, -0.10,
            0.18, 0.00, -0.20, 0.08, 0.01, -0.11, 0.01, 0.02, -0.09, -0.04, 0.08, 0.01,
            -0.10, 0.22, -0.10, 0.01, 0.01, -0.07, -0.02, 0.06, 0.16, -0.09, -0.05],
          [0.12, -0.07, 0.18, -0.25, 0.06, -0.15, 1.00, 0.27, -0.47, -0.09, -0.16, -0.01,
            -0.26, 0.11, -0.02, 0.23, -0.18, 0.04, 0.14, 0.07, 0.09, -0.03, 0.17, 0.17,
            0.08, -0.16, 0.08, 0.12, 0.22, 0.05, -0.12, -0.08, 0.03, 0.15, 0.08, 0.03,
            -0.12, 0.16, -0.06, 0.15, -0.02, 0.31, 0.07, 0.18, 0.02, -0.13], [0.09,
            0.04, -0.03, 0.07, -0.44, 0.04, 0.27, 1.00, -0.14, -0.19, -0.14, -0.12,
            0.07, -0.27, 0.12, -0.19, 0.33, -0.17, -0.07, 0.12, 0.04, 0.07, 0.16, 0.13,
            0.04, 0.06, 0.04, 0.06, -0.15, 0.23, -0.05, -0.10, 0.22, 0.02, -0.17, 0.06,
            -0.01, -0.12, -0.08, 0.11, -0.00, 0.19, 0.06, -0.04, 0.04, 0.12], [0.05,
            -0.02, 0.14, -0.09, 0.05, -0.34, -0.47, -0.14, 1.00, -0.03, -0.12, -0.01,
            0.06, 0.07, -0.20, -0.01, -0.13, 0.20, -0.03, -0.13, -0.06, 0.05, -0.03,
            -0.13, -0.08, 0.22, -0.25, -0.14, -0.03, -0.17, 0.02, 0.07, 0.06, -0.05,
            0.11, -0.13, -0.27, -0.19, 0.06, -0.08, -0.08, -0.18, -0.14, -0.17, 0.07,
            0.14], [-0.15, 0.10, 0.07, -0.36, 0.21, -0.03, -0.09, -0.19, -0.03, 1.00,
            0.04, -0.34, -0.08, -0.21, -0.17, -0.15, 0.05, 0.24, 0.03, -0.01, 0.21,
            0.15, 0.01, -0.14, -0.12, 0.01, -0.04, 0.17, 0.12, -0.04, 0.07, -0.19, 0.20,
            0.06, -0.28, 0.25, -0.19, 0.03, 0.03, 0.07, 0.13, -0.09, 0.16, 0.22, -0.16,
            -0.25], [-0.08, 0.23, 0.10, 0.26, -0.53, 0.13, -0.16, -0.14, -0.12, 0.04,
            1.00, -0.12, -0.17, -0.36, -0.19, 0.03, 0.11, 0.12, -0.22, 0.03, 0.05, 0.19,
            -0.19, 0.01, 0.06, -0.09, 0.47, -0.03, 0.09, 0.09, -0.32, 0.05, -0.05, 0.18,
            0.33, -0.20, 0.10, -0.14, 0.01, -0.09, 0.06, 0.07, -0.08, 0.06, 0.01, -0.11],
          [-0.11, 0.10, -0.02, -0.03, 0.12, -0.29, -0.01, -0.12, -0.01, -0.34, -0.12,
            1.00, -0.20, -0.23, -0.11, 0.29, 0.15, 0.06, 0.05, -0.14, 0.07, -0.14, 0.01,
            0.05, -0.20, 0.02, -0.10, 0.11, 0.09, 0.07, -0.03, -0.02, 0.15, -0.13, -0.16,
            -0.08, -0.12, 0.07, -0.06, -0.05, -0.12, 0.11, -0.23, -0.26, 0.09, 0.23],
          [0.09, 0.28, -0.29, 0.14, -0.11, 0.14, -0.26, 0.07, 0.06, -0.08, -0.17, -0.20,
            1.00, 0.09, -0.11, -0.32, 0.10, -0.33, 0.05, 0.05, -0.02, -0.11, 0.05, 0.04,
            -0.04, 0.19, 0.07, -0.06, -0.17, -0.14, 0.30, 0.11, -0.13, -0.03, -0.03,
            0.03, 0.08, 0.18, 0.11, 0.03, -0.03, 0.06, 0.06, -0.19, -0.04, 0.08], [
            0.13, -0.58, 0.23, -0.03, 0.42, 0.02, 0.11, -0.27, 0.07, -0.21, -0.36, -0.23,
            0.09, 1.00, -0.01, 0.10, -0.69, -0.03, 0.13, 0.05, -0.32, -0.03, -0.02,
            -0.01, 0.25, -0.03, -0.03, -0.04, -0.15, -0.17, 0.13, 0.30, -0.30, -0.20,
            0.18, -0.00, 0.22, 0.10, 0.02, -0.04, 0.03, -0.07, 0.04, -0.02, -0.04, -0.09],
          [0.03, 0.12, -0.43, 0.14, -0.03, 0.26, -0.02, 0.12, -0.20, -0.17, -0.19, -0.11,
            -0.11, -0.01, 1.00, -0.33, -0.03, -0.45, 0.08, -0.00, 0.11, -0.12, -0.07,
            0.01, 0.01, -0.03, -0.03, 0.16, -0.01, 0.13, 0.15, -0.09, -0.21, -0.06,
            -0.04, 0.05, 0.08, -0.14, -0.07, -0.07, 0.13, -0.12, -0.07, 0.04, -0.08,
            0.10], [-0.10, -0.19, 0.16, -0.15, 0.19, -0.16, 0.23, -0.19, -0.01, -0.15,
            0.03, 0.29, -0.32, 0.10, -0.33, 1.00, -0.06, -0.15, -0.05, -0.07, -0.15,
            -0.07, -0.14, 0.19, 0.11, -0.10, -0.04, -0.17, 0.22, 0.09, -0.28, -0.03,
            0.14, 0.08, 0.15, -0.10, -0.11, 0.05, -0.03, -0.01, -0.09, 0.07, -0.26,
            -0.14, -0.01, 0.04], [-0.03, 0.30, -0.16, 0.13, -0.40, 0.12, -0.18, 0.33,
            -0.13, 0.05, 0.11, 0.15, 0.10, -0.69, -0.03, -0.06, 1.00, -0.06, -0.11,
            -0.04, 0.05, -0.11, 0.08, -0.06, -0.02, 0.08, -0.02, 0.02, -0.03, 0.21,
            -0.07, -0.26, 0.30, 0.16, -0.33, 0.09, 0.03, -0.11, -0.04, 0.08, -0.11,
            -0.03, 0.03, -0.10, -0.07, 0.08], [0.01, -0.10, 0.39, -0.16, 0.15, -0.32,
            0.04, -0.17, 0.20, 0.24, 0.12, 0.06, -0.33, -0.03, -0.45, -0.15, -0.06,
            1.00, 0.06, 0.03, -0.04, 0.11, 0.08, -0.20, -0.00, 0.09, -0.04, 0.11, 0.11,
            -0.17, -0.12, 0.03, 0.01, 0.06, -0.03, -0.08, -0.07, 0.02, -0.01, 0.10,
            -0.08, 0.03, 0.26, 0.15, 0.03, -0.10], [0.09, 0.03, -0.05, 0.00, 0.21, -0.11,
            0.14, -0.07, -0.03, 0.03, -0.22, 0.05, 0.05, 0.13, 0.08, -0.05, -0.11, 0.06,
            1.00, 0.15, -0.29, 0.03, 0.09, -0.22, 0.22, 0.22, -0.41, 0.24, 0.08, -0.01,
            0.08, 0.07, -0.06, 0.07, 0.02, -0.07, 0.09, -0.00, -0.18, 0.14, 0.03, 0.17,
            -0.01, -0.01, 0.19, -0.08], [-0.03, -0.08, 0.04, -0.01, 0.03, 0.16, 0.07,
            0.12, -0.13, -0.01, 0.03, -0.14, 0.05, 0.05, -0.00, -0.07, -0.04, 0.03,
            0.15, 1.00, 0.04, -0.10, -0.25, -0.08, 0.23, 0.09, 0.22, -0.10, -0.04, -0.12,
            0.06, -0.03, 0.05, 0.00, -0.07, 0.15, 0.02, 0.11, -0.09, 0.07, 0.19, 0.05,
            0.14, -0.03, -0.01, 0.06], [-0.01, 0.28, -0.10, 0.01, -0.01, -0.10, 0.09,
            0.04, -0.06, 0.21, 0.05, 0.07, -0.02, -0.32, 0.11, -0.15, 0.05, -0.04, -0.29,
            0.04, 1.00, -0.06, -0.16, 0.27, -0.39, -0.01, 0.28, 0.12, 0.11, 0.07, 0.01,
            0.01, 0.14, 0.01, 0.01, 0.07, -0.16, -0.02, 0.11, -0.11, 0.28, 0.12, 0.01,
            0.16, -0.11, 0.18], [-0.02, 0.04, 0.21, 0.04, -0.00, -0.06, -0.03, 0.07,
            0.05, 0.15, 0.19, -0.14, -0.11, -0.03, -0.12, -0.07, -0.11, 0.11, 0.03,
            -0.10, -0.06, 1.00, 0.33, -0.01, -0.01, -0.21, 0.14, 0.14, 0.07, -0.03,
            0.01, -0.12, 0.02, 0.16, 0.08, 0.12, -0.03, -0.07, 0.06, 0.11, 0.12, 0.21,
            -0.03, 0.12, 0.03, -0.11], [0.01, -0.05, -0.09, 0.17, 0.20, -0.10, 0.17,
            0.16, -0.03, 0.01, -0.19, 0.01, 0.05, -0.02, -0.07, -0.14, 0.08, 0.08, 0.09,
            -0.25, -0.16, 0.33, 1.00, 0.16, -0.05, 0.27, -0.36, 0.11, -0.08, 0.03, 0.18,
            0.03, 0.08, 0.03, -0.03, 0.07, -0.16, -0.02, 0.10, 0.26, -0.00, 0.17, 0.18,
            -0.11, 0.25, -0.03], [0.01, 0.08, -0.11, -0.01, 0.08, 0.18, 0.17, 0.13,
            -0.13, -0.14, 0.01, 0.05, 0.04, -0.01, 0.01, 0.19, -0.06, -0.20, -0.22,
            -0.08, 0.27, -0.01, 0.16, 1.00, 0.24, 0.04, 0.10, -0.24, 0.05, -0.02, 0.03,
            0.15, 0.02, -0.02, 0.07, -0.07, -0.03, -0.05, 0.19, 0.09, 0.14, -0.02, -0.04,
            0.04, 0.03, 0.10], [0.01, -0.09, 0.01, 0.31, 0.05, 0.00, 0.08, 0.04, -0.08,
            -0.12, 0.06, -0.20, -0.04, 0.25, 0.01, 0.11, -0.02, -0.00, 0.22, 0.23, -0.39,
            -0.01, -0.05, 0.24, 1.00, 0.29, 0.01, -0.14, 0.02, -0.09, 0.02, 0.08, -0.05,
            0.05, -0.05, -0.07, 0.22, 0.05, 0.08, 0.17, 0.09, -0.12, -0.07, 0.11, 0.03,
            -0.05], [0.06, 0.06, -0.03, 0.20, 0.18, -0.20, -0.16, 0.06, 0.22, 0.01,
            -0.09, 0.02, 0.19, -0.03, -0.03, -0.10, 0.08, 0.09, 0.22, 0.09, -0.01, -0.21,
            0.27, 0.04, 0.29, 1.00, -0.12, 0.18, -0.06, 0.18, 0.06, 0.11, 0.06, -0.08,
            -0.07, -0.19, 0.03, 0.02, 0.01, 0.15, -0.05, 0.07, 0.06, -0.15, 0.12, 0.15],
          [0.00, 0.12, 0.14, 0.11, -0.26, 0.08, 0.08, 0.04, -0.25, -0.04, 0.47, -0.10,
            0.07, -0.03, -0.03, -0.04, -0.02, -0.04, -0.41, 0.22, 0.28, 0.14, -0.36,
            0.10, 0.01, -0.12, 1.00, 0.26, 0.10, -0.02, -0.10, -0.01, -0.18, -0.07,
            0.21, 0.04, 0.12, 0.05, 0.05, -0.14, 0.11, 0.23, -0.03, 0.07, -0.12, 0.05],
          [-0.03, 0.16, -0.07, -0.11, 0.04, 0.01, 0.12, 0.06, -0.14, 0.17, -0.03, 0.11,
            -0.06, -0.04, 0.16, -0.17, 0.02, 0.11, 0.24, -0.10, 0.12, 0.14, 0.11, -0.24,
            -0.14, 0.18, 0.26, 1.00, 0.03, 0.09, 0.01, -0.06, -0.07, -0.09, 0.04, 0.03,
            0.03, -0.14, -0.07, -0.15, 0.09, 0.33, -0.05, 0.11, -0.02, 0.02], [0.06,
            0.36, 0.09, -0.23, -0.11, -0.11, 0.22, -0.15, -0.03, 0.12, 0.09, 0.09, -0.17,
            -0.15, -0.01, 0.22, -0.03, 0.11, 0.08, -0.04, 0.11, 0.07, -0.08, 0.05, 0.02,
            -0.06, 0.10, 0.03, 1.00, 0.01, -0.50, -0.07, 0.27, -0.11, 0.04, 0.06, -0.49,
            0.22, 0.21, 0.21, -0.09, 0.07, 0.00, -0.06, 0.02, -0.04], [0.02, -0.06,
            0.09, 0.01, -0.16, 0.01, 0.05, 0.23, -0.17, -0.04, 0.09, 0.07, -0.14, -0.17,
            0.13, 0.09, 0.21, -0.17, -0.01, -0.12, 0.07, -0.03, 0.03, -0.02, -0.09,
            0.18, -0.02, 0.09, 0.01, 1.00, -0.02, -0.20, -0.17, 0.04, 0.08, -0.06, 0.27,
            -0.23, -0.03, -0.04, -0.28, 0.21, 0.03, -0.15, -0.16, -0.04], [0.02, -0.13,
            -0.17, 0.05, 0.31, 0.02, -0.12, -0.05, 0.02, 0.07, -0.32, -0.03, 0.30, 0.13,
            0.15, -0.28, -0.07, -0.12, 0.08, 0.06, 0.01, 0.01, 0.18, 0.03, 0.02, 0.06,
            -0.10, 0.01, -0.50, -0.02, 1.00, -0.12, -0.49, 0.03, -0.21, 0.09, 0.19,
            -0.05, 0.14, 0.12, 0.20, -0.08, -0.08, 0.02, -0.12, 0.16], [-0.02, -0.19,
            -0.05, 0.29, 0.09, -0.09, -0.08, -0.10, 0.07, -0.19, 0.05, -0.02, 0.11,
            0.30, -0.09, -0.03, -0.26, 0.03, 0.07, -0.03, 0.01, -0.12, 0.03, 0.15, 0.08,
            0.11, -0.01, -0.06, -0.07, -0.20, -0.12, 1.00, 0.01, -0.31, 0.13, -0.19,
            -0.01, -0.13, -0.02, -0.30, 0.21, -0.15, -0.14, -0.15, -0.16, 0.06], [-0.04,
            0.09, 0.05, -0.19, -0.10, -0.04, 0.03, 0.22, 0.06, 0.20, -0.05, 0.15, -0.13,
            -0.30, -0.21, 0.14, 0.30, 0.01, -0.06, 0.05, 0.14, 0.02, 0.08, 0.02, -0.05,
            0.06, -0.18, -0.07, 0.27, -0.17, -0.49, 0.01, 1.00, 0.08, -0.52, -0.07,
            -0.47, 0.14, -0.12, 0.17, 0.08, 0.06, 0.04, -0.08, 0.15, -0.04], [-0.02,
            0.20, -0.11, -0.07, -0.19, 0.08, 0.15, 0.02, -0.05, 0.06, 0.18, -0.13, -0.03,
            -0.20, -0.06, 0.08, 0.16, 0.06, 0.07, 0.00, 0.01, 0.16, 0.03, -0.02, 0.05,
            -0.08, -0.07, -0.09, -0.11, 0.04, 0.03, -0.31, 0.08, 1.00, -0.10, -0.40,
            0.11, -0.06, -0.23, 0.22, -0.17, 0.10, -0.11, -0.09, 0.07, -0.42], [0.02,
            0.02, 0.04, 0.18, -0.13, 0.01, 0.08, -0.17, 0.11, -0.28, 0.33, -0.16, -0.03,
            0.18, -0.04, 0.15, -0.33, -0.03, 0.02, -0.07, 0.01, 0.08, -0.03, 0.07, -0.05,
            -0.07, 0.21, 0.04, 0.04, 0.08, -0.21, 0.13, -0.52, -0.10, 1.00, 0.08, -0.01,
            -0.36, -0.04, -0.18, -0.00, 0.17, -0.02, 0.10, 0.07, 0.11], [-0.02, -0.01,
            0.07, -0.01, 0.12, -0.10, 0.03, 0.06, -0.13, 0.25, -0.20, -0.08, 0.03, -0.00,
            0.05, -0.10, 0.09, -0.08, -0.07, 0.15, 0.07, 0.12, 0.07, -0.07, -0.07, -0.19,
            0.04, 0.03, 0.06, -0.06, 0.09, -0.19, -0.07, -0.40, 0.08, 1.00, -0.33, -0.24,
            0.19, -0.00, 0.07, -0.13, 0.06, 0.10, -0.28, 0.19], [0.01, -0.25, 0.00,
            0.32, 0.02, 0.22, -0.12, -0.01, -0.27, -0.19, 0.10, -0.12, 0.08, 0.22, 0.08,
            -0.11, 0.03, -0.07, 0.09, 0.02, -0.16, -0.03, -0.16, -0.03, 0.22, 0.03,
            0.12, 0.03, -0.49, 0.27, 0.19, -0.01, -0.47, 0.11, -0.01, -0.33, 1.00, 0.21,
            -0.00, -0.23, -0.07, 0.04, 0.06, 0.13, 0.05, -0.23], [-0.02, -0.04, -0.02,
            0.02, 0.23, -0.10, 0.16, -0.12, -0.19, 0.03, -0.14, 0.07, 0.18, 0.10, -0.14,
            0.05, -0.11, 0.02, -0.00, 0.11, -0.02, -0.07, -0.02, -0.05, 0.05, 0.02,
            0.05, -0.14, 0.22, -0.23, -0.05, -0.13, 0.14, -0.06, -0.36, -0.24, 0.21,
            1.00, 0.23, 0.02, 0.02, 0.07, 0.20, -0.09, 0.23, -0.13], [0.01, 0.07, -0.05,
            0.05, 0.04, 0.01, -0.06, -0.08, 0.06, 0.03, 0.01, -0.06, 0.11, 0.02, -0.07,
            -0.03, -0.04, -0.01, -0.18, -0.09, 0.11, 0.06, 0.10, 0.19, 0.08, 0.01, 0.05,
            -0.07, 0.21, -0.03, 0.14, -0.02, -0.12, -0.23, -0.04, 0.19, -0.00, 0.23,
            1.00, -0.17, 0.01, -0.02, 0.07, 0.07, -0.06, 0.08], [0.06, 0.06, 0.06, -0.11,
            0.03, 0.01, 0.15, 0.11, -0.08, 0.07, -0.09, -0.05, 0.03, -0.04, -0.07, -0.01,
            0.08, 0.10, 0.14, 0.07, -0.11, 0.11, 0.26, 0.09, 0.17, 0.15, -0.14, -0.15,
            0.21, -0.04, 0.12, -0.30, 0.17, 0.22, -0.18, -0.00, -0.23, 0.02, -0.17,
            1.00, -0.23, -0.06, 0.09, 0.02, 0.19, -0.03], [-0.02, -0.02, -0.01, 0.19,
            0.13, -0.07, -0.02, -0.00, -0.08, 0.13, 0.06, -0.12, -0.03, 0.03, 0.13,
            -0.09, -0.11, -0.08, 0.03, 0.19, 0.28, 0.12, -0.00, 0.14, 0.09, -0.05, 0.11,
            0.09, -0.09, -0.28, 0.20, 0.21, 0.08, -0.17, -0.00, 0.07, -0.07, 0.02, 0.01,
            -0.23, 1.00, -0.14, -0.07, 0.16, 0.05, 0.25], [0.00, 0.11, -0.03, -0.00,
            -0.05, -0.02, 0.31, 0.19, -0.18, -0.09, 0.07, 0.11, 0.06, -0.07, -0.12,
            0.07, -0.03, 0.03, 0.17, 0.05, 0.12, 0.21, 0.17, -0.02, -0.12, 0.07, 0.23,
            0.33, 0.07, 0.21, -0.08, -0.15, 0.06, 0.10, 0.17, -0.13, 0.04, 0.07, -0.02,
            -0.06, -0.14, 1.00, 0.09, 0.00, 0.24, 0.04], [0.07, -0.04, 0.22, -0.08,
            0.05, 0.06, 0.07, 0.06, -0.14, 0.16, -0.08, -0.23, 0.06, 0.04, -0.07, -0.26,
            0.03, 0.26, -0.01, 0.14, 0.01, -0.03, 0.18, -0.04, -0.07, 0.06, -0.03, -0.05,
            0.00, 0.03, -0.08, -0.14, 0.04, -0.11, -0.02, 0.06, 0.06, 0.20, 0.07, 0.09,
            -0.07, 0.09, 1.00, 0.00, 0.02, 0.07], [-0.03, 0.09, 0.12, -0.16, 0.01, 0.16,
            0.18, -0.04, -0.17, 0.22, 0.06, -0.26, -0.19, -0.02, 0.04, -0.14, -0.10,
            0.15, -0.01, -0.03, 0.16, 0.12, -0.11, 0.04, 0.11, -0.15, 0.07, 0.11, -0.06,
            -0.15, 0.02, -0.15, -0.08, -0.09, 0.10, 0.10, 0.13, -0.09, 0.07, 0.02, 0.16,
            0.00, 0.00, 1.00, 0.06, -0.23], [0.06, 0.04, 0.02, 0.17, 0.04, -0.09, 0.02,
            0.04, 0.07, -0.16, 0.01, 0.09, -0.04, -0.04, -0.08, -0.01, -0.07, 0.03,
            0.19, -0.01, -0.11, 0.03, 0.25, 0.03, 0.03, 0.12, -0.12, -0.02, 0.02, -0.16,
            -0.12, -0.16, 0.15, 0.07, 0.07, -0.28, 0.05, 0.23, -0.06, 0.19, 0.05, 0.24,
            0.02, 0.06, 1.00, -0.25], [-0.01, -0.03, -0.18, 0.17, 0.08, -0.05, -0.13,
            0.12, 0.14, -0.25, -0.11, 0.23, 0.08, -0.09, 0.10, 0.04, 0.08, -0.10, -0.08,
            0.06, 0.18, -0.11, -0.03, 0.10, -0.05, 0.15, 0.05, 0.02, -0.04, -0.04, 0.16,
            0.06, -0.04, -0.42, 0.11, 0.19, -0.23, -0.13, 0.08, -0.03, 0.25, 0.04, 0.07,
            -0.23, -0.25, 1.00]], k-range: [1.44, 1.59]}, k1: {correlations: [[1.00,
            0.02, 0.25, -0.00, 0.02, -0.11, 0.11, 0.05, -0.06, -0.09, -0.03, 0.04, -0.01,
            -0.02, 0.01, -0.07, -0.04, -0.09, -0.10, 0.11, 0.06, -0.04, 0.03, -0.03,
            0.04, 0.02, -0.01, 0.00, -0.04, -0.04, 0.04, -0.00, 0.00, 0.01, 0.01, -0.01,
            -0.01, -0.01, -0.10, 0.02, 0.01, -0.04, 0.04, -0.09, 0.07, -0.06], [0.02,
            1.00, -0.26, 0.20, -0.27, 0.37, 0.07, -0.31, 0.25, -0.11, 0.02, -0.39, -0.11,
            -0.09, -0.14, -0.04, 0.10, -0.14, -0.17, -0.18, -0.23, -0.02, -0.22, 0.02,
            0.16, 0.07, 0.30, -0.06, -0.01, -0.05, -0.04, 0.02, 0.23, 0.07, 0.06, -0.07,
            -0.26, 0.08, -0.06, 0.06, 0.15, -0.04, 0.10, 0.01, -0.13, -0.09], [0.25,
            -0.26, 1.00, 0.04, 0.42, -0.32, -0.11, 0.31, -0.27, -0.00, -0.48, 0.20,
            -0.04, -0.16, -0.06, 0.05, -0.14, -0.06, -0.46, 0.14, -0.15, -0.09, 0.19,
            -0.28, -0.04, 0.00, -0.05, 0.06, -0.14, -0.02, 0.08, -0.10, 0.19, 0.13,
            -0.01, 0.11, -0.02, -0.11, -0.01, 0.04, -0.05, -0.05, -0.01, -0.07, -0.02,
            -0.13], [-0.00, 0.20, 0.04, 1.00, -0.06, -0.32, -0.37, 0.19, 0.09, -0.18,
            -0.05, -0.15, 0.04, -0.16, 0.05, -0.10, 0.01, -0.26, -0.06, -0.15, -0.18,
            -0.15, 0.05, 0.06, -0.13, 0.31, 0.12, 0.25, -0.02, 0.08, 0.02, 0.08, -0.04,
            0.02, 0.19, -0.06, -0.17, -0.20, 0.10, 0.01, 0.22, -0.11, 0.16, -0.03, 0.04,
            -0.24], [0.02, -0.27, 0.42, -0.06, 1.00, -0.04, 0.20, -0.31, -0.00, -0.01,
            -0.47, 0.12, -0.14, 0.16, -0.44, 0.01, -0.41, -0.05, -0.13, 0.07, -0.38,
            -0.11, -0.08, 0.01, 0.10, -0.13, 0.16, 0.08, -0.02, -0.00, 0.21, -0.01,
            0.01, -0.07, -0.01, 0.18, 0.07, -0.13, -0.02, 0.07, 0.00, 0.20, -0.04, -0.06,
            -0.04, -0.05], [-0.11, 0.37, -0.32, -0.32, -0.04, 1.00, 0.12, -0.05, -0.10,
            -0.14, 0.15, -0.30, 0.07, -0.40, 0.13, -0.22, -0.01, -0.17, -0.09, -0.03,
            -0.25, -0.10, -0.19, -0.09, 0.17, -0.25, 0.01, -0.15, 0.08, -0.11, 0.06,
            0.08, 0.06, 0.00, 0.14, 0.03, -0.26, 0.26, 0.01, -0.03, -0.04, 0.04, -0.07,
            -0.04, -0.16, 0.21], [0.11, 0.07, -0.11, -0.37, 0.20, 0.12, 1.00, -0.26,
            -0.37, -0.28, 0.14, 0.17, -0.23, 0.11, -0.26, 0.21, -0.24, -0.20, 0.03,
            0.17, 0.06, 0.04, -0.24, 0.03, 0.15, 0.09, 0.12, 0.14, 0.08, 0.01, -0.06,
            -0.02, 0.11, -0.02, -0.16, -0.08, 0.02, -0.13, -0.19, 0.19, 0.01, 0.19,
            -0.17, -0.01, -0.05, 0.04], [0.05, -0.31, 0.31, 0.19, -0.31, -0.05, -0.26,
            1.00, -0.23, 0.14, -0.19, -0.03, 0.16, -0.55, 0.25, -0.25, 0.09, -0.26,
            -0.08, 0.09, 0.04, 0.05, 0.05, -0.23, -0.16, 0.09, -0.06, 0.09, 0.19, 0.07,
            0.05, -0.06, -0.12, 0.08, 0.04, -0.10, -0.13, 0.01, 0.14, -0.08, 0.10, -0.14,
            -0.12, -0.08, 0.08, -0.12], [-0.06, 0.25, -0.27, 0.09, -0.00, -0.10, -0.37,
            -0.23, 1.00, 0.17, -0.05, -0.22, -0.30, 0.23, -0.29, -0.16, -0.21, 0.21,
            0.33, -0.33, -0.11, -0.05, -0.30, 0.03, -0.14, -0.16, 0.36, -0.17, 0.20,
            0.11, 0.03, 0.08, -0.03, -0.04, -0.16, 0.09, 0.23, 0.07, 0.03, -0.06, 0.03,
            -0.08, 0.04, -0.05, 0.13, -0.00], [-0.09, -0.11, -0.00, -0.18, -0.01, -0.14,
            -0.28, 0.14, 0.17, 1.00, -0.14, -0.51, -0.13, 0.07, -0.05, -0.19, 0.07,
            0.27, 0.05, 0.11, -0.02, 0.33, 0.11, 0.11, 0.02, -0.14, 0.03, 0.12, -0.06,
            -0.10, 0.15, -0.06, -0.13, -0.11, -0.10, -0.11, 0.12, 0.14, 0.09, -0.13,
            0.04, 0.11, -0.15, -0.06, -0.09, -0.04], [-0.03, 0.02, -0.48, -0.05, -0.47,
            0.15, 0.14, -0.19, -0.05, -0.14, 1.00, -0.08, 0.09, -0.25, 0.28, 0.09, -0.01,
            0.07, 0.21, 0.01, 0.38, -0.02, -0.01, 0.13, -0.16, 0.03, -0.13, 0.05, 0.09,
            -0.06, -0.18, 0.16, 0.05, -0.12, -0.23, -0.10, 0.09, 0.08, -0.06, 0.14,
            -0.16, -0.01, -0.03, -0.01, -0.11, 0.33], [0.04, -0.39, 0.20, -0.15, 0.12,
            -0.30, 0.17, -0.03, -0.22, -0.51, -0.08, 1.00, -0.06, 0.24, -0.19, 0.22,
            0.04, 0.06, 0.04, 0.02, 0.32, -0.15, -0.02, -0.14, -0.12, 0.07, -0.15, -0.21,
            -0.04, 0.17, 0.06, -0.04, -0.18, 0.15, 0.02, 0.01, 0.12, -0.13, -0.07, 0.07,
            -0.10, -0.10, -0.00, 0.18, 0.11, 0.13], [-0.01, -0.11, -0.04, 0.04, -0.14,
            0.07, -0.23, 0.16, -0.30, -0.13, 0.09, -0.06, 1.00, -0.18, -0.00, -0.17,
            0.23, 0.06, -0.08, 0.05, 0.10, 0.15, 0.25, 0.15, 0.02, 0.15, -0.16, -0.14,
            0.05, -0.07, -0.11, -0.15, -0.04, -0.13, 0.12, 0.10, -0.16, -0.03, 0.13,
            -0.08, -0.05, 0.03, 0.14, -0.13, -0.08, -0.06], [-0.02, -0.09, -0.16, -0.16,
            0.16, -0.40, 0.11, -0.55, 0.23, 0.07, -0.25, 0.24, -0.18, 1.00, -0.23, 0.21,
            -0.14, 0.32, 0.27, -0.08, 0.14, 0.06, 0.10, 0.20, 0.03, 0.02, -0.08, -0.09,
            -0.30, 0.04, 0.04, -0.07, -0.17, -0.03, 0.05, 0.07, 0.27, -0.10, -0.05,
            -0.07, -0.02, 0.01, 0.09, 0.00, 0.15, -0.05], [0.01, -0.14, -0.06, 0.05,
            -0.44, 0.13, -0.26, 0.25, -0.29, -0.05, 0.28, -0.19, -0.00, -0.23, 1.00,
            0.05, 0.26, -0.14, -0.11, 0.15, 0.12, -0.07, 0.40, -0.07, -0.03, -0.14,
            -0.43, 0.11, -0.13, -0.13, -0.19, 0.19, 0.10, 0.01, 0.07, -0.07, -0.13,
            0.18, 0.04, -0.05, -0.06, -0.10, 0.10, 0.14, 0.11, 0.05], [-0.07, -0.04,
            0.05, -0.10, 0.01, -0.22, 0.21, -0.25, -0.16, -0.19, 0.09, 0.22, -0.17,
            0.21, 0.05, 1.00, -0.04, -0.27, 0.05, 0.02, 0.21, -0.13, -0.01, 0.22, 0.10,
            0.13, -0.04, 0.05, -0.04, -0.05, -0.17, -0.14, 0.15, 0.06, -0.10, -0.06,
            0.11, -0.07, -0.15, 0.20, -0.09, -0.03, 0.02, 0.12, -0.12, -0.06], [-0.04,
            0.10, -0.14, 0.01, -0.41, -0.01, -0.24, 0.09, -0.21, 0.07, -0.01, 0.04,
            0.23, -0.14, 0.26, -0.04, 1.00, 0.17, -0.08, 0.02, 0.16, 0.16, 0.19, 0.00,
            0.21, 0.07, -0.16, -0.03, -0.04, -0.03, -0.33, -0.13, 0.08, 0.12, 0.25,
            -0.08, -0.23, 0.07, 0.03, -0.20, 0.01, 0.05, 0.02, 0.27, -0.02, -0.16],
          [-0.09, -0.14, -0.06, -0.26, -0.05, -0.17, -0.20, -0.26, 0.21, 0.27, 0.07,
            0.06, 0.06, 0.32, -0.14, -0.27, 0.17, 1.00, 0.09, -0.09, 0.06, 0.33, 0.14,
            -0.14, 0.14, -0.05, -0.14, -0.22, -0.23, 0.04, -0.10, -0.10, 0.03, -0.03,
            -0.05, 0.28, 0.18, -0.06, 0.02, -0.13, -0.09, 0.04, 0.15, 0.00, 0.14, 0.10],
          [-0.10, -0.17, -0.46, -0.06, -0.13, -0.09, 0.03, -0.08, 0.33, 0.05, 0.21,
            0.04, -0.08, 0.27, -0.11, 0.05, -0.08, 0.09, 1.00, -0.22, -0.08, 0.08, -0.35,
            0.18, 0.03, -0.03, 0.19, -0.03, 0.10, 0.09, 0.12, -0.00, -0.25, -0.08, -0.23,
            -0.06, 0.36, 0.04, 0.10, 0.03, -0.13, 0.10, -0.06, 0.04, -0.04, 0.02], [
            0.11, -0.18, 0.14, -0.15, 0.07, -0.03, 0.17, 0.09, -0.33, 0.11, 0.01, 0.02,
            0.05, -0.08, 0.15, 0.02, 0.02, -0.09, -0.22, 1.00, 0.10, -0.23, 0.16, -0.17,
            -0.03, 0.14, -0.10, 0.05, 0.07, 0.09, -0.01, 0.13, -0.07, -0.14, -0.08,
            -0.08, 0.10, 0.02, -0.25, -0.09, -0.01, 0.07, -0.10, 0.24, 0.03, -0.14],
          [0.06, -0.23, -0.15, -0.18, -0.38, -0.25, 0.06, 0.04, -0.11, -0.02, 0.38,
            0.32, 0.10, 0.14, 0.12, 0.21, 0.16, 0.06, -0.08, 0.10, 1.00, -0.03, -0.06,
            0.06, -0.24, 0.12, -0.18, 0.04, 0.16, -0.02, -0.22, -0.01, -0.10, -0.09,
            0.03, -0.04, -0.11, -0.09, 0.02, -0.05, 0.11, -0.32, 0.01, -0.07, 0.04,
            0.14], [-0.04, -0.02, -0.09, -0.15, -0.11, -0.10, 0.04, 0.05, -0.05, 0.33,
            -0.02, -0.15, 0.15, 0.06, -0.07, -0.13, 0.16, 0.33, 0.08, -0.23, -0.03,
            1.00, 0.05, -0.09, 0.14, -0.19, 0.03, -0.05, -0.02, 0.13, -0.01, -0.07,
            -0.08, 0.06, -0.06, -0.13, -0.09, -0.11, -0.07, -0.24, -0.11, 0.24, 0.22,
            -0.03, 0.09, 0.05], [0.03, -0.22, 0.19, 0.05, -0.08, -0.19, -0.24, 0.05,
            -0.30, 0.11, -0.01, -0.02, 0.25, 0.10, 0.40, -0.01, 0.19, 0.14, -0.35, 0.16,
            -0.06, 0.05, 1.00, -0.07, -0.27, 0.13, -0.51, 0.05, -0.32, -0.10, -0.08,
            -0.08, 0.09, 0.03, 0.03, -0.12, -0.01, 0.19, -0.10, 0.08, -0.22, 0.26, 0.02,
            0.02, 0.07, -0.08], [-0.03, 0.02, -0.28, 0.06, 0.01, -0.09, 0.03, -0.23,
            0.03, 0.11, 0.13, -0.14, 0.15, 0.20, -0.07, 0.22, 0.00, -0.14, 0.18, -0.17,
            0.06, -0.09, -0.07, 1.00, 0.16, -0.29, 0.07, -0.08, -0.10, -0.17, -0.09,
            0.04, 0.02, -0.07, -0.13, 0.02, 0.23, -0.15, 0.09, -0.06, -0.03, -0.06,
            0.08, 0.01, -0.05, -0.00], [0.04, 0.16, -0.04, -0.13, 0.10, 0.17, 0.15,
            -0.16, -0.14, 0.02, -0.16, -0.12, 0.02, 0.03, -0.03, 0.10, 0.21, 0.14, 0.03,
            -0.03, -0.24, 0.14, -0.27, 0.16, 1.00, -0.15, -0.27, 0.00, -0.27, -0.08,
            0.03, -0.05, 0.02, -0.14, 0.09, 0.32, -0.02, -0.16, 0.03, -0.28, 0.29, -0.11,
            0.01, 0.14, -0.08, -0.17], [0.02, 0.07, 0.00, 0.31, -0.13, -0.25, 0.09,
            0.09, -0.16, -0.14, 0.03, 0.07, 0.15, 0.02, -0.14, 0.13, 0.07, -0.05, -0.03,
            0.14, 0.12, -0.19, 0.13, -0.29, -0.15, 1.00, 0.03, -0.15, -0.06, -0.07,
            -0.04, -0.13, -0.12, 0.01, 0.31, -0.09, -0.19, 0.02, 0.03, 0.26, 0.03, -0.06,
            -0.18, 0.04, -0.06, -0.21], [-0.01, 0.30, -0.05, 0.12, 0.16, 0.01, 0.12,
            -0.06, 0.36, 0.03, -0.13, -0.15, -0.16, -0.08, -0.43, -0.04, -0.16, -0.14,
            0.19, -0.10, -0.18, 0.03, -0.51, 0.07, -0.27, 0.03, 1.00, -0.03, 0.35, 0.06,
            -0.09, -0.08, 0.00, 0.22, -0.02, -0.16, 0.05, 0.01, -0.04, 0.17, -0.09,
            0.13, 0.11, -0.06, -0.11, 0.08], [0.00, -0.06, 0.06, 0.25, 0.08, -0.15,
            0.14, 0.09, -0.17, 0.12, 0.05, -0.21, -0.14, -0.09, 0.11, 0.05, -0.03, -0.22,
            -0.03, 0.05, 0.04, -0.05, 0.05, -0.08, 0.00, -0.15, -0.03, 1.00, 0.07, 0.03,
            -0.08, -0.11, 0.18, -0.16, -0.14, 0.02, -0.00, -0.10, 0.06, 0.08, 0.29,
            0.09, -0.05, -0.24, -0.04, -0.03], [-0.04, -0.01, -0.14, -0.02, -0.02, 0.08,
            0.08, 0.19, 0.20, -0.06, 0.09, -0.04, 0.05, -0.30, -0.13, -0.04, -0.04,
            -0.23, 0.10, 0.07, 0.16, -0.02, -0.32, -0.10, -0.27, -0.06, 0.35, 0.07,
            1.00, -0.02, -0.32, 0.04, 0.19, -0.16, -0.34, 0.12, -0.06, -0.09, -0.05,
            -0.00, 0.08, 0.13, 0.01, 0.02, 0.06, -0.03], [-0.04, -0.05, -0.02, 0.08,
            -0.00, -0.11, 0.01, 0.07, 0.11, -0.10, -0.06, 0.17, -0.07, 0.04, -0.13,
            -0.05, -0.03, 0.04, 0.09, 0.09, -0.02, 0.13, -0.10, -0.17, -0.08, -0.07,
            0.06, 0.03, -0.02, 1.00, 0.03, -0.31, -0.16, 0.09, 0.13, -0.12, -0.11, -0.05,
            -0.19, 0.04, 0.09, -0.14, -0.24, -0.02, 0.15, 0.01], [0.04, -0.04, 0.08,
            0.02, 0.21, 0.06, -0.06, 0.05, 0.03, 0.15, -0.18, 0.06, -0.11, 0.04, -0.19,
            -0.17, -0.33, -0.10, 0.12, -0.01, -0.22, -0.01, -0.08, -0.09, 0.03, -0.04,
            -0.09, -0.08, -0.32, 0.03, 1.00, -0.18, -0.62, 0.15, 0.13, -0.25, -0.10,
            0.31, -0.01, 0.02, 0.10, -0.04, 0.01, 0.06, -0.02, 0.03], [-0.00, 0.02,
            -0.10, 0.08, -0.01, 0.08, -0.02, -0.06, 0.08, -0.06, 0.16, -0.04, -0.15,
            -0.07, 0.19, -0.14, -0.13, -0.10, -0.00, 0.13, -0.01, -0.07, -0.08, 0.04,
            -0.05, -0.13, -0.08, -0.11, 0.04, -0.31, -0.18, 1.00, 0.15, -0.46, -0.27,
            0.05, 0.37, -0.18, 0.02, -0.10, -0.08, -0.02, -0.02, -0.07, 0.00, 0.21],
          [0.00, 0.23, 0.19, -0.04, 0.01, 0.06, 0.11, -0.12, -0.03, -0.13, 0.05, -0.18,
            -0.04, -0.17, 0.10, 0.15, 0.08, 0.03, -0.25, -0.07, -0.10, -0.08, 0.09,
            0.02, 0.02, -0.12, 0.00, 0.18, 0.19, -0.16, -0.62, 0.15, 1.00, -0.31, -0.51,
            0.39, -0.08, -0.16, 0.06, 0.09, -0.08, 0.08, 0.04, -0.03, 0.05, -0.07],
          [0.01, 0.07, 0.13, 0.02, -0.07, 0.00, -0.02, 0.08, -0.04, -0.11, -0.12, 0.15,
            -0.13, -0.03, 0.01, 0.06, 0.12, -0.03, -0.08, -0.14, -0.09, 0.06, 0.03,
            -0.07, -0.14, 0.01, 0.22, -0.16, -0.16, 0.09, 0.15, -0.46, -0.31, 1.00,
            0.44, -0.55, -0.21, 0.10, 0.10, -0.10, -0.16, 0.16, 0.16, -0.01, 0.03, -0.02],
          [0.01, 0.06, -0.01, 0.19, -0.01, 0.14, -0.16, 0.04, -0.16, -0.10, -0.23, 0.02,
            0.12, 0.05, 0.07, -0.10, 0.25, -0.05, -0.23, -0.08, 0.03, -0.06, 0.03, -0.13,
            0.09, 0.31, -0.02, -0.14, -0.34, 0.13, 0.13, -0.27, -0.51, 0.44, 1.00, -0.25,
            -0.45, 0.17, 0.09, -0.04, 0.07, -0.22, -0.02, 0.01, -0.09, -0.01], [-0.01,
            -0.07, 0.11, -0.06, 0.18, 0.03, -0.08, -0.10, 0.09, -0.11, -0.10, 0.01,
            0.10, 0.07, -0.07, -0.06, -0.08, 0.28, -0.06, -0.08, -0.04, -0.13, -0.12,
            0.02, 0.32, -0.09, -0.16, 0.02, 0.12, -0.12, -0.25, 0.05, 0.39, -0.55, -0.25,
            1.00, 0.20, -0.45, -0.08, 0.04, 0.15, -0.23, 0.01, 0.20, -0.03, -0.02],
          [-0.01, -0.26, -0.02, -0.17, 0.07, -0.26, 0.02, -0.13, 0.23, 0.12, 0.09, 0.12,
            -0.16, 0.27, -0.13, 0.11, -0.23, 0.18, 0.36, 0.10, -0.11, -0.09, -0.01,
            0.23, -0.02, -0.19, 0.05, -0.00, -0.06, -0.11, -0.10, 0.37, -0.08, -0.21,
            -0.45, 0.20, 1.00, -0.28, -0.15, 0.03, -0.16, 0.12, -0.08, -0.08, -0.01,
            0.05], [-0.01, 0.08, -0.11, -0.20, -0.13, 0.26, -0.13, 0.01, 0.07, 0.14,
            0.08, -0.13, -0.03, -0.10, 0.18, -0.07, 0.07, -0.06, 0.04, 0.02, -0.09,
            -0.11, 0.19, -0.15, -0.16, 0.02, 0.01, -0.10, -0.09, -0.05, 0.31, -0.18,
            -0.16, 0.10, 0.17, -0.45, -0.28, 1.00, -0.07, 0.16, -0.05, -0.07, 0.00,
            0.02, 0.13, 0.04], [-0.10, -0.06, -0.01, 0.10, -0.02, 0.01, -0.19, 0.14,
            0.03, 0.09, -0.06, -0.07, 0.13, -0.05, 0.04, -0.15, 0.03, 0.02, 0.10, -0.25,
            0.02, -0.07, -0.10, 0.09, 0.03, 0.03, -0.04, 0.06, -0.05, -0.19, -0.01,
            0.02, 0.06, 0.10, 0.09, -0.08, -0.15, -0.07, 1.00, -0.35, -0.17, 0.19, 0.01,
            -0.19, 0.01, 0.05], [0.02, 0.06, 0.04, 0.01, 0.07, -0.03, 0.19, -0.08, -0.06,
            -0.13, 0.14, 0.07, -0.08, -0.07, -0.05, 0.20, -0.20, -0.13, 0.03, -0.09,
            -0.05, -0.24, 0.08, -0.06, -0.28, 0.26, 0.17, 0.08, -0.00, 0.04, 0.02, -0.10,
            0.09, -0.10, -0.04, 0.04, 0.03, 0.16, -0.35, 1.00, -0.12, -0.24, -0.21,
            0.01, -0.17, 0.08], [0.01, 0.15, -0.05, 0.22, 0.00, -0.04, 0.01, 0.10, 0.03,
            0.04, -0.16, -0.10, -0.05, -0.02, -0.06, -0.09, 0.01, -0.09, -0.13, -0.01,
            0.11, -0.11, -0.22, -0.03, 0.29, 0.03, -0.09, 0.29, 0.08, 0.09, 0.10, -0.08,
            -0.08, -0.16, 0.07, 0.15, -0.16, -0.05, -0.17, -0.12, 1.00, -0.41, 0.00,
            -0.14, 0.09, -0.25], [-0.04, -0.04, -0.05, -0.11, 0.20, 0.04, 0.19, -0.14,
            -0.08, 0.11, -0.01, -0.10, 0.03, 0.01, -0.10, -0.03, 0.05, 0.04, 0.10, 0.07,
            -0.32, 0.24, 0.26, -0.06, -0.11, -0.06, 0.13, 0.09, 0.13, -0.14, -0.04,
            -0.02, 0.08, 0.16, -0.22, -0.23, 0.12, -0.07, 0.19, -0.24, -0.41, 1.00,
            0.02, 0.04, -0.19, 0.15], [0.04, 0.10, -0.01, 0.16, -0.04, -0.07, -0.17,
            -0.12, 0.04, -0.15, -0.03, -0.00, 0.14, 0.09, 0.10, 0.02, 0.02, 0.15, -0.06,
            -0.10, 0.01, 0.22, 0.02, 0.08, 0.01, -0.18, 0.11, -0.05, 0.01, -0.24, 0.01,
            -0.02, 0.04, 0.16, -0.02, 0.01, -0.08, 0.00, 0.01, -0.21, 0.00, 0.02, 1.00,
            -0.16, 0.17, -0.06], [-0.09, 0.01, -0.07, -0.03, -0.06, -0.04, -0.01, -0.08,
            -0.05, -0.06, -0.01, 0.18, -0.13, 0.00, 0.14, 0.12, 0.27, 0.00, 0.04, 0.24,
            -0.07, -0.03, 0.02, 0.01, 0.14, 0.04, -0.06, -0.24, 0.02, -0.02, 0.06, -0.07,
            -0.03, -0.01, 0.01, 0.20, -0.08, 0.02, -0.19, 0.01, -0.14, 0.04, -0.16,
            1.00, -0.21, -0.07], [0.07, -0.13, -0.02, 0.04, -0.04, -0.16, -0.05, 0.08,
            0.13, -0.09, -0.11, 0.11, -0.08, 0.15, 0.11, -0.12, -0.02, 0.14, -0.04,
            0.03, 0.04, 0.09, 0.07, -0.05, -0.08, -0.06, -0.11, -0.04, 0.06, 0.15, -0.02,
            0.00, 0.05, 0.03, -0.09, -0.03, -0.01, 0.13, 0.01, -0.17, 0.09, -0.19, 0.17,
            -0.21, 1.00, -0.39], [-0.06, -0.09, -0.13, -0.24, -0.05, 0.21, 0.04, -0.12,
            -0.00, -0.04, 0.33, 0.13, -0.06, -0.05, 0.05, -0.06, -0.16, 0.10, 0.02,
            -0.14, 0.14, 0.05, -0.08, -0.00, -0.17, -0.21, 0.08, -0.03, -0.03, 0.01,
            0.03, 0.21, -0.07, -0.02, -0.01, -0.02, 0.05, 0.04, 0.05, 0.08, -0.25, 0.15,
            -0.06, -0.07, -0.39, 1.00]], k-range: [1.59, 1.75]}, k2: {correlations: [
          [1.00, -0.10, 0.28, 0.02, 0.08, -0.19, 0.08, -0.06, 0.09, -0.11, 0.08, -0.08,
            0.08, -0.06, 0.05, -0.10, 0.14, -0.07, 0.02, -0.03, 0.05, -0.05, -0.05,
            0.01, 0.04, -0.00, -0.08, 0.03, -0.02, -0.04, 0.03, -0.03, -0.00, -0.01,
            0.02, 0.02, 0.00, -0.01, -0.03, 0.05, -0.03, -0.03, 0.03, -0.05, 0.05, -0.01],
          [-0.10, 1.00, -0.12, -0.00, -0.73, 0.23, -0.11, 0.52, -0.28, 0.13, -0.39,
            0.32, -0.26, 0.21, -0.46, 0.27, -0.19, 0.51, -0.10, 0.06, 0.06, -0.01, -0.15,
            0.05, 0.09, -0.04, -0.11, 0.04, -0.01, -0.03, -0.06, -0.04, 0.01, -0.04,
            0.05, 0.00, 0.12, 0.04, 0.10, -0.11, 0.01, -0.03, 0.02, 0.06, 0.00, 0.05],
          [0.28, -0.12, 1.00, -0.11, 0.23, -0.75, 0.21, -0.29, 0.52, -0.25, 0.35, -0.45,
            0.25, -0.53, 0.27, -0.29, 0.59, -0.27, 0.19, -0.02, -0.00, -0.03, -0.05,
            -0.03, 0.02, 0.01, -0.05, -0.01, -0.10, -0.02, 0.01, -0.06, -0.07, -0.01,
            0.14, 0.10, -0.10, 0.00, 0.02, 0.03, -0.07, -0.10, 0.06, -0.15, 0.21, -0.14],
          [0.02, -0.00, -0.11, 1.00, -0.09, 0.03, -0.65, 0.03, -0.08, 0.20, -0.19, 0.15,
            -0.18, 0.13, -0.20, 0.08, -0.06, 0.19, 0.05, 0.01, 0.11, -0.07, -0.01, 0.05,
            0.06, -0.10, 0.07, 0.02, -0.12, 0.01, -0.14, 0.03, -0.10, -0.02, 0.01, 0.06,
            -0.01, 0.07, 0.04, 0.09, 0.14, 0.02, 0.05, -0.16, -0.01, -0.27], [0.08,
            -0.73, 0.23, -0.09, 1.00, -0.27, 0.10, -0.79, 0.39, -0.25, 0.48, -0.50,
            0.27, -0.41, 0.56, -0.23, 0.32, -0.60, 0.05, -0.01, -0.15, 0.06, 0.11, -0.04,
            -0.17, 0.06, 0.14, 0.02, -0.05, -0.04, 0.01, -0.04, 0.00, -0.03, 0.09, 0.01,
            -0.05, -0.04, -0.07, 0.05, -0.08, -0.01, 0.03, 0.01, 0.06, 0.00], [-0.19,
            0.23, -0.75, 0.03, -0.27, 1.00, -0.18, 0.40, -0.82, 0.28, -0.53, 0.51, -0.34,
            0.62, -0.45, 0.35, -0.67, 0.42, -0.02, -0.01, 0.06, -0.01, 0.01, -0.02,
            -0.06, -0.02, 0.03, 0.05, 0.01, -0.03, -0.10, -0.00, 0.10, 0.03, -0.12,
            -0.01, 0.24, -0.03, 0.01, -0.04, -0.05, 0.05, -0.11, 0.19, -0.21, 0.21],
          [0.08, -0.11, 0.21, -0.65, 0.10, -0.18, 1.00, -0.20, 0.13, -0.61, 0.20, -0.22,
            0.36, -0.15, 0.29, -0.30, 0.22, -0.20, -0.01, -0.02, -0.03, 0.04, 0.08,
            -0.09, 0.05, 0.07, -0.02, -0.18, -0.01, 0.02, 0.02, -0.04, 0.02, 0.06, -0.10,
            0.04, -0.03, 0.06, -0.01, 0.06, -0.09, 0.06, 0.00, -0.07, -0.06, 0.15],
          [-0.06, 0.52, -0.29, 0.03, -0.79, 0.40, -0.20, 1.00, -0.52, 0.22, -0.76, 0.61,
            -0.23, 0.59, -0.63, 0.30, -0.46, 0.63, -0.07, 0.01, 0.07, -0.02, -0.16,
            0.06, 0.14, 0.02, -0.25, -0.00, 0.01, -0.01, 0.01, -0.01, 0.07, 0.00, -0.09,
            -0.07, 0.20, 0.00, -0.04, -0.02, 0.03, 0.00, -0.02, 0.05, -0.02, 0.12],
          [0.09, -0.28, 0.52, -0.08, 0.39, -0.82, 0.13, -0.52, 1.00, -0.27, 0.63, -0.78,
            0.37, -0.68, 0.62, -0.31, 0.67, -0.59, -0.10, -0.01, 0.01, -0.02, 0.04,
            -0.01, 0.01, 0.02, -0.04, -0.01, -0.02, -0.01, 0.11, 0.04, -0.12, -0.01,
            0.19, -0.08, -0.27, 0.05, -0.06, -0.05, 0.06, -0.06, 0.11, -0.12, 0.17,
            -0.13], [-0.11, 0.13, -0.25, 0.20, -0.25, 0.28, -0.61, 0.22, -0.27, 1.00,
            -0.18, 0.23, -0.77, 0.21, -0.20, 0.34, -0.24, 0.25, -0.01, 0.00, 0.01, -0.02,
            0.06, 0.03, 0.00, -0.16, 0.07, 0.09, 0.03, -0.04, 0.03, 0.07, -0.07, 0.02,
            -0.01, 0.06, -0.03, -0.13, 0.06, -0.12, 0.09, -0.03, -0.19, 0.17, -0.10,
            -0.08], [0.08, -0.39, 0.35, -0.19, 0.48, -0.53, 0.20, -0.76, 0.63, -0.18,
            1.00, -0.60, 0.24, -0.81, 0.63, -0.28, 0.50, -0.59, 0.03, -0.01, -0.05,
            -0.00, 0.09, 0.03, -0.20, 0.00, 0.16, 0.04, 0.07, 0.02, 0.09, 0.03, -0.07,
            -0.04, 0.16, -0.00, -0.35, -0.04, 0.04, -0.05, 0.05, -0.05, 0.01, -0.04,
            0.10, -0.09], [-0.08, 0.32, -0.45, 0.15, -0.50, 0.51, -0.22, 0.61, -0.78,
            0.23, -0.60, 1.00, -0.24, 0.66, -0.84, 0.31, -0.61, 0.63, 0.03, 0.00, -0.09,
            0.01, 0.02, 0.02, 0.05, -0.01, -0.06, 0.03, 0.09, 0.09, -0.06, 0.00, 0.16,
            -0.06, -0.24, 0.05, 0.22, -0.11, -0.04, 0.05, -0.02, 0.09, -0.01, 0.05,
            -0.05, 0.04], [0.08, -0.26, 0.25, -0.18, 0.27, -0.34, 0.36, -0.23, 0.37,
            -0.77, 0.24, -0.24, 1.00, -0.26, 0.20, -0.63, 0.25, -0.29, -0.00, -0.00,
            0.06, -0.01, -0.07, -0.09, 0.06, 0.05, -0.10, -0.04, 0.08, 0.05, -0.02,
            0.01, 0.03, 0.06, -0.01, -0.15, -0.08, 0.15, -0.12, 0.04, -0.09, 0.03, 0.17,
            -0.17, 0.18, -0.08], [-0.06, 0.21, -0.53, 0.13, -0.41, 0.62, -0.15, 0.59,
            -0.68, 0.21, -0.81, 0.66, -0.26, 1.00, -0.58, 0.26, -0.75, 0.56, 0.02, -0.02,
            0.04, 0.06, -0.09, -0.07, 0.11, 0.06, -0.07, -0.09, 0.07, 0.05, -0.06, -0.01,
            0.16, 0.02, -0.32, -0.02, 0.37, -0.04, 0.01, 0.10, -0.09, 0.16, -0.05, 0.10,
            -0.16, 0.10], [0.05, -0.46, 0.27, -0.20, 0.56, -0.45, 0.29, -0.63, 0.62,
            -0.20, 0.63, -0.84, 0.20, -0.58, 1.00, -0.29, 0.56, -0.80, -0.01, 0.02,
            0.02, 0.03, -0.07, 0.01, -0.05, 0.03, 0.10, -0.02, -0.03, 0.00, 0.15, -0.05,
            -0.16, 0.06, 0.17, -0.09, -0.28, 0.10, 0.08, -0.01, 0.03, -0.08, -0.04,
            0.05, -0.04, 0.06], [-0.10, 0.27, -0.29, 0.08, -0.23, 0.35, -0.30, 0.30,
            -0.31, 0.34, -0.28, 0.31, -0.63, 0.26, -0.29, 1.00, -0.33, 0.23, 0.08, -0.02,
            -0.09, -0.04, 0.07, -0.01, -0.16, 0.05, 0.11, 0.06, -0.06, 0.06, 0.04, 0.04,
            0.04, -0.14, -0.04, 0.14, 0.13, -0.19, -0.02, -0.04, -0.00, -0.12, 0.01,
            0.16, -0.17, 0.22], [0.14, -0.19, 0.59, -0.06, 0.32, -0.67, 0.22, -0.46,
            0.67, -0.24, 0.50, -0.61, 0.25, -0.75, 0.56, -0.33, 1.00, -0.58, 0.00, 0.07,
            -0.03, -0.08, 0.04, 0.07, 0.05, -0.14, -0.01, 0.10, -0.12, -0.04, 0.16,
            0.02, -0.28, 0.02, 0.33, -0.01, -0.36, 0.07, 0.02, -0.03, 0.12, -0.16, 0.09,
            -0.15, 0.11, -0.09], [-0.07, 0.51, -0.27, 0.19, -0.60, 0.42, -0.20, 0.63,
            -0.59, 0.25, -0.59, 0.63, -0.29, 0.56, -0.80, 0.23, -0.58, 1.00, 0.01, 0.03,
            0.02, 0.02, -0.04, 0.03, -0.02, -0.00, 0.01, -0.06, 0.06, -0.13, -0.16,
            0.07, 0.13, -0.07, -0.18, 0.11, 0.28, -0.07, 0.06, 0.04, -0.01, 0.06, 0.02,
            -0.08, 0.08, -0.10], [0.02, -0.10, 0.19, 0.05, 0.05, -0.02, -0.01, -0.07,
            -0.10, -0.01, 0.03, 0.03, -0.00, 0.02, -0.01, 0.08, 0.00, 0.01, 1.00, 0.14,
            -0.49, -0.18, 0.33, 0.02, -0.20, -0.03, -0.03, -0.13, -0.20, 0.02, 0.15,
            0.05, -0.07, -0.00, -0.13, 0.02, 0.08, -0.01, 0.11, -0.06, -0.01, -0.12,
            0.07, -0.08, -0.07, 0.04], [-0.03, 0.06, -0.02, 0.01, -0.01, -0.01, -0.02,
            0.01, -0.01, 0.00, -0.01, 0.00, -0.00, -0.02, 0.02, -0.02, 0.07, 0.03, 0.14,
            1.00, -0.18, -0.50, 0.02, 0.36, -0.02, -0.15, -0.12, -0.15, 0.02, -0.15,
            0.04, 0.18, -0.00, -0.15, 0.02, -0.03, 0.00, 0.06, -0.04, 0.00, 0.13, 0.08,
            -0.04, 0.04, -0.01, -0.05], [0.05, 0.06, -0.00, 0.11, -0.15, 0.06, -0.03,
            0.07, 0.01, 0.01, -0.05, -0.09, 0.06, 0.04, 0.02, -0.09, -0.03, 0.02, -0.49,
            -0.18, 1.00, 0.11, -0.63, -0.18, 0.27, -0.11, -0.09, 0.09, 0.15, 0.04, -0.20,
            0.01, -0.00, 0.06, 0.02, -0.00, -0.08, 0.09, -0.05, 0.07, -0.14, 0.08, -0.05,
            -0.04, -0.01, -0.13], [-0.05, -0.01, -0.03, -0.07, 0.06, -0.01, 0.04, -0.02,
            -0.02, -0.02, -0.00, 0.01, -0.01, 0.06, 0.03, -0.04, -0.08, 0.02, -0.18,
            -0.50, 0.11, 1.00, -0.18, -0.60, -0.09, 0.21, 0.08, 0.08, 0.05, 0.18, 0.02,
            -0.25, 0.06, 0.12, -0.00, -0.09, 0.08, -0.05, 0.00, 0.08, 0.07, 0.04, 0.03,
            -0.02, -0.01, 0.07], [-0.05, -0.15, -0.05, -0.01, 0.11, 0.01, 0.08, -0.16,
            0.04, 0.06, 0.09, 0.02, -0.07, -0.09, -0.07, 0.07, 0.04, -0.04, 0.33, 0.02,
            -0.63, -0.18, 1.00, 0.00, -0.52, -0.09, 0.40, -0.06, -0.07, 0.00, 0.00,
            0.06, -0.11, 0.01, 0.01, 0.14, -0.03, -0.11, -0.03, -0.12, 0.13, -0.12,
            -0.07, -0.01, -0.08, 0.01], [0.01, 0.05, -0.03, 0.05, -0.04, -0.02, -0.09,
            0.06, -0.01, 0.03, 0.03, 0.02, -0.09, -0.07, 0.01, -0.01, 0.07, 0.03, 0.02,
            0.36, -0.18, -0.60, 0.00, 1.00, -0.09, -0.45, -0.06, 0.16, -0.00, -0.17,
            0.06, 0.14, 0.01, -0.22, 0.14, 0.10, -0.11, -0.05, 0.11, 0.07, 0.03, 0.08,
            -0.00, -0.01, 0.04, 0.03], [0.04, 0.09, 0.02, 0.06, -0.17, -0.06, 0.05,
            0.14, 0.01, 0.00, -0.20, 0.05, 0.06, 0.11, -0.05, -0.16, 0.05, -0.02, -0.20,
            -0.02, 0.27, -0.09, -0.52, -0.09, 1.00, 0.04, -0.73, -0.03, -0.14, 0.02,
            0.02, -0.00, 0.01, 0.13, -0.13, -0.09, 0.04, 0.19, -0.06, 0.04, -0.06, 0.14,
            0.04, -0.09, 0.01, -0.12], [-0.00, -0.04, 0.01, -0.10, 0.06, -0.02, 0.07,
            0.02, 0.02, -0.16, 0.00, -0.01, 0.05, 0.06, 0.03, 0.05, -0.14, -0.00, -0.03,
            -0.15, -0.11, 0.21, -0.09, -0.45, 0.04, 1.00, -0.03, -0.65, 0.03, -0.03,
            0.00, -0.10, 0.15, 0.11, -0.10, -0.19, 0.21, 0.07, 0.05, 0.01, 0.05, -0.10,
            -0.04, 0.06, 0.05, 0.10], [-0.08, -0.11, -0.05, 0.07, 0.14, 0.03, -0.02,
            -0.25, -0.04, 0.07, 0.16, -0.06, -0.10, -0.07, 0.10, 0.11, -0.01, 0.01,
            -0.03, -0.12, -0.09, 0.08, 0.40, -0.06, -0.73, -0.03, 1.00, 0.04, 0.11,
            0.00, -0.09, 0.10, -0.02, -0.11, 0.04, 0.20, -0.10, -0.13, 0.06, 0.01, 0.04,
            -0.07, -0.01, 0.05, -0.11, -0.04], [0.03, 0.04, -0.01, 0.02, 0.02, 0.05,
            -0.18, -0.00, -0.01, 0.09, 0.04, 0.03, -0.04, -0.09, -0.02, 0.06, 0.10,
            -0.06, -0.13, -0.15, 0.09, 0.08, -0.06, 0.16, -0.03, -0.65, 0.04, 1.00,
            -0.01, 0.06, 0.10, -0.05, -0.13, -0.06, 0.21, 0.07, -0.13, -0.14, -0.10,
            0.03, -0.09, 0.01, 0.04, 0.05, 0.08, -0.01], [-0.02, -0.01, -0.10, -0.12,
            -0.05, 0.01, -0.01, 0.01, -0.02, 0.03, 0.07, 0.09, 0.08, 0.07, -0.03, -0.06,
            -0.12, 0.06, -0.20, 0.02, 0.15, 0.05, -0.07, -0.00, -0.14, 0.03, 0.11, -0.01,
            1.00, -0.11, -0.64, 0.03, 0.44, 0.07, -0.22, -0.06, 0.05, -0.09, 0.06, -0.01,
            0.00, 0.00, -0.23, 0.12, 0.07, 0.01], [-0.04, -0.03, -0.02, 0.01, -0.04,
            -0.03, 0.02, -0.01, -0.01, -0.04, 0.02, 0.09, 0.05, 0.05, 0.00, 0.06, -0.04,
            -0.13, 0.02, -0.15, 0.04, 0.18, 0.00, -0.17, 0.02, -0.03, 0.00, 0.06, -0.11,
            1.00, 0.03, -0.56, 0.06, 0.29, -0.05, -0.28, -0.09, 0.10, -0.01, -0.08,
            0.04, 0.12, -0.01, 0.08, -0.21, 0.00], [0.03, -0.06, 0.01, -0.14, 0.01,
            -0.10, 0.02, 0.01, 0.11, 0.03, 0.09, -0.06, -0.02, -0.06, 0.15, 0.04, 0.16,
            -0.16, 0.15, 0.04, -0.20, 0.02, 0.00, 0.06, 0.02, 0.00, -0.09, 0.10, -0.64,
            0.03, 1.00, -0.01, -0.71, -0.02, 0.40, -0.03, -0.20, -0.11, -0.00, 0.03,
            -0.00, -0.08, 0.07, -0.04, 0.06, 0.11], [-0.03, -0.04, -0.06, 0.03, -0.04,
            -0.00, -0.04, -0.01, 0.04, 0.07, 0.03, 0.00, 0.01, -0.01, -0.05, 0.04, 0.02,
            0.07, 0.05, 0.18, 0.01, -0.25, 0.06, 0.14, -0.00, -0.10, 0.10, -0.05, 0.03,
            -0.56, -0.01, 1.00, -0.02, -0.73, -0.03, 0.36, -0.12, -0.10, -0.06, 0.02,
            0.04, 0.02, 0.06, -0.19, 0.06, -0.10], [-0.00, 0.01, -0.07, -0.10, 0.00,
            0.10, 0.02, 0.07, -0.12, -0.07, -0.07, 0.16, 0.03, 0.16, -0.16, 0.04, -0.28,
            0.13, -0.07, -0.00, -0.00, 0.06, -0.11, 0.01, 0.01, 0.15, -0.02, -0.13,
            0.44, 0.06, -0.71, -0.02, 1.00, -0.08, -0.69, -0.10, 0.48, 0.19, -0.01,
            -0.00, -0.04, 0.15, 0.10, 0.06, -0.02, 0.02], [-0.01, -0.04, -0.01, -0.02,
            -0.03, 0.03, 0.06, 0.00, -0.01, 0.02, -0.04, -0.06, 0.06, 0.02, 0.06, -0.14,
            0.02, -0.07, -0.00, -0.15, 0.06, 0.12, 0.01, -0.22, 0.13, 0.11, -0.11, -0.06,
            0.07, 0.29, -0.02, -0.73, -0.08, 1.00, -0.09, -0.59, 0.18, 0.30, 0.03, 0.05,
            0.01, -0.08, -0.15, 0.03, -0.09, 0.04], [0.02, 0.05, 0.14, 0.01, 0.09, -0.12,
            -0.10, -0.09, 0.19, -0.01, 0.16, -0.24, -0.01, -0.32, 0.17, -0.04, 0.33,
            -0.18, -0.13, 0.02, 0.02, -0.00, 0.01, 0.14, -0.13, -0.10, 0.04, 0.21, -0.22,
            -0.05, 0.40, -0.03, -0.69, -0.09, 1.00, 0.13, -0.72, -0.26, 0.00, -0.07,
            0.13, -0.19, -0.03, 0.11, -0.01, 0.04], [0.02, 0.00, 0.10, 0.06, 0.01, -0.01,
            0.04, -0.07, -0.08, 0.06, -0.00, 0.05, -0.15, -0.02, -0.09, 0.14, -0.01,
            0.11, 0.02, -0.03, -0.00, -0.09, 0.14, 0.10, -0.09, -0.19, 0.20, 0.07, -0.06,
            -0.28, -0.03, 0.36, -0.10, -0.59, 0.13, 1.00, -0.27, -0.73, 0.11, 0.01,
            -0.06, 0.08, -0.03, -0.01, 0.01, -0.16], [0.00, 0.12, -0.10, -0.01, -0.05,
            0.24, -0.03, 0.20, -0.27, -0.03, -0.35, 0.22, -0.08, 0.37, -0.28, 0.13,
            -0.36, 0.28, 0.08, 0.00, -0.08, 0.08, -0.03, -0.11, 0.04, 0.21, -0.10, -0.13,
            0.05, -0.09, -0.20, -0.12, 0.48, 0.18, -0.72, -0.27, 1.00, 0.27, -0.06,
            0.12, -0.20, 0.15, 0.01, -0.09, 0.16, 0.04], [-0.01, 0.04, 0.00, 0.07, -0.04,
            -0.03, 0.06, 0.00, 0.05, -0.13, -0.04, -0.11, 0.15, -0.04, 0.10, -0.19,
            0.07, -0.07, -0.01, 0.06, 0.09, -0.05, -0.11, -0.05, 0.19, 0.07, -0.13,
            -0.14, -0.09, 0.10, -0.11, -0.10, 0.19, 0.30, -0.26, -0.73, 0.27, 1.00,
            -0.03, -0.04, 0.06, -0.08, 0.15, -0.05, -0.05, 0.01], [-0.03, 0.10, 0.02,
            0.04, -0.07, 0.01, -0.01, -0.04, -0.06, 0.06, 0.04, -0.04, -0.12, 0.01,
            0.08, -0.02, 0.02, 0.06, 0.11, -0.04, -0.05, 0.00, -0.03, 0.11, -0.06, 0.05,
            0.06, -0.10, 0.06, -0.01, -0.00, -0.06, -0.01, 0.03, 0.00, 0.11, -0.06,
            -0.03, 1.00, -0.38, 0.27, -0.26, -0.14, 0.01, -0.04, 0.04], [0.05, -0.11,
            0.03, 0.09, 0.05, -0.04, 0.06, -0.02, -0.05, -0.12, -0.05, 0.05, 0.04, 0.10,
            -0.01, -0.04, -0.03, 0.04, -0.06, 0.00, 0.07, 0.08, -0.12, 0.07, 0.04, 0.01,
            0.01, 0.03, -0.01, -0.08, 0.03, 0.02, -0.00, 0.05, -0.07, 0.01, 0.12, -0.04,
            -0.38, 1.00, -0.62, 0.26, 0.02, -0.17, 0.07, -0.02], [-0.03, 0.01, -0.07,
            0.14, -0.08, -0.05, -0.09, 0.03, 0.06, 0.09, 0.05, -0.02, -0.09, -0.09,
            0.03, -0.00, 0.12, -0.01, -0.01, 0.13, -0.14, 0.07, 0.13, 0.03, -0.06, 0.05,
            0.04, -0.09, 0.00, 0.04, -0.00, 0.04, -0.04, 0.01, 0.13, -0.06, -0.20, 0.06,
            0.27, -0.62, 1.00, -0.47, -0.04, 0.05, -0.11, -0.10], [-0.03, -0.03, -0.10,
            0.02, -0.01, 0.05, 0.06, 0.00, -0.06, -0.03, -0.05, 0.09, 0.03, 0.16, -0.08,
            -0.12, -0.16, 0.06, -0.12, 0.08, 0.08, 0.04, -0.12, 0.08, 0.14, -0.10, -0.07,
            0.01, 0.00, 0.12, -0.08, 0.02, 0.15, -0.08, -0.19, 0.08, 0.15, -0.08, -0.26,
            0.26, -0.47, 1.00, 0.06, -0.05, -0.08, -0.05], [0.03, 0.02, 0.06, 0.05,
            0.03, -0.11, 0.00, -0.02, 0.11, -0.19, 0.01, -0.01, 0.17, -0.05, -0.04,
            0.01, 0.09, 0.02, 0.07, -0.04, -0.05, 0.03, -0.07, -0.00, 0.04, -0.04, -0.01,
            0.04, -0.23, -0.01, 0.07, 0.06, 0.10, -0.15, -0.03, -0.03, 0.01, 0.15, -0.14,
            0.02, -0.04, 0.06, 1.00, -0.43, 0.23, -0.28], [-0.05, 0.06, -0.15, -0.16,
            0.01, 0.19, -0.07, 0.05, -0.12, 0.17, -0.04, 0.05, -0.17, 0.10, 0.05, 0.16,
            -0.15, -0.08, -0.08, 0.04, -0.04, -0.02, -0.01, -0.01, -0.09, 0.06, 0.05,
            0.05, 0.12, 0.08, -0.04, -0.19, 0.06, 0.03, 0.11, -0.01, -0.09, -0.05, 0.01,
            -0.17, 0.05, -0.05, -0.43, 1.00, -0.68, 0.35], [0.05, 0.00, 0.21, -0.01,
            0.06, -0.21, -0.06, -0.02, 0.17, -0.10, 0.10, -0.05, 0.18, -0.16, -0.04,
            -0.17, 0.11, 0.08, -0.07, -0.01, -0.01, -0.01, -0.08, 0.04, 0.01, 0.05,
            -0.11, 0.08, 0.07, -0.21, 0.06, 0.06, -0.02, -0.09, -0.01, 0.01, 0.16, -0.05,
            -0.04, 0.07, -0.11, -0.08, 0.23, -0.68, 1.00, -0.50], [-0.01, 0.05, -0.14,
            -0.27, 0.00, 0.21, 0.15, 0.12, -0.13, -0.08, -0.09, 0.04, -0.08, 0.10, 0.06,
            0.22, -0.09, -0.10, 0.04, -0.05, -0.13, 0.07, 0.01, 0.03, -0.12, 0.10, -0.04,
            -0.01, 0.01, 0.00, 0.11, -0.10, 0.02, 0.04, 0.04, -0.16, 0.04, 0.01, 0.04,
            -0.02, -0.10, -0.05, -0.28, 0.35, -0.50, 1.00]], k-range: [1.75, 2.20]},
      q2-range: [4.00, 6.00]}, q4: {k0: {correlations: [[1.00, 0.05, 0.03, -0.04, 0.06,
            -0.01, 0.01, 0.02, 0.01, -0.01, -0.05, 0.02, -0.02, -0.01, -0.03, 0.08,
            0.06, -0.01, -0.11, -0.08, -0.09, -0.05, 0.05, 0.00, 0.04, 0.07, 0.01, 0.04,
            -0.04, -0.05, -0.05, -0.01, 0.01, -0.06, 0.01, 0.05, -0.01, -0.01, 0.01,
            -0.05, 0.02, -0.02, -0.02, 0.03, 0.06, -0.06], [0.05, 1.00, -0.39, 0.07,
            -0.27, 0.18, -0.06, 0.04, -0.10, 0.20, 0.08, 0.18, -0.11, 0.09, -0.11, -0.03,
            -0.05, -0.05, -0.01, 0.21, -0.11, -0.01, 0.07, 0.09, 0.17, 0.13, 0.04, 0.11,
            0.07, -0.05, -0.23, -0.17, 0.09, 0.14, -0.38, -0.05, -0.11, -0.09, -0.08,
            0.03, -0.08, -0.02, -0.01, -0.03, 0.18, -0.27], [0.03, -0.39, 1.00, -0.17,
            0.22, -0.27, 0.00, -0.10, 0.03, -0.07, 0.21, -0.21, 0.16, -0.15, 0.08, 0.01,
            -0.05, -0.09, 0.41, -0.03, -0.01, 0.15, -0.14, 0.00, -0.05, 0.03, -0.01,
            0.10, -0.16, -0.16, 0.10, 0.12, 0.02, -0.11, 0.07, -0.14, 0.08, -0.09, 0.09,
            -0.03, 0.13, 0.04, -0.21, 0.10, -0.01, 0.07], [-0.04, 0.07, -0.17, 1.00,
            -0.25, -0.13, 0.01, 0.22, -0.20, 0.03, -0.11, 0.12, 0.04, 0.12, -0.04, 0.06,
            -0.08, 0.08, 0.08, -0.17, 0.29, -0.01, 0.19, -0.16, 0.23, -0.06, 0.09, 0.05,
            -0.15, -0.19, 0.03, 0.26, -0.14, -0.29, 0.01, 0.14, 0.11, -0.13, 0.05, -0.17,
            0.07, -0.41, -0.06, 0.05, -0.21, -0.20], [0.06, -0.27, 0.22, -0.25, 1.00,
            -0.43, 0.23, -0.19, 0.35, -0.15, 0.13, -0.20, 0.14, 0.00, 0.10, -0.08, 0.14,
            -0.11, -0.12, 0.03, -0.02, 0.24, 0.01, 0.15, 0.03, 0.16, 0.08, 0.06, -0.15,
            -0.12, 0.13, 0.05, -0.47, -0.13, -0.02, 0.02, -0.34, 0.09, 0.02, -0.08,
            0.02, -0.02, -0.03, 0.11, -0.18, 0.17], [-0.01, 0.18, -0.27, -0.13, -0.43,
            1.00, -0.21, 0.34, -0.39, 0.15, -0.18, 0.08, -0.06, 0.10, -0.22, 0.08, -0.12,
            0.11, 0.03, 0.13, 0.19, -0.06, -0.06, 0.20, -0.13, 0.11, -0.14, -0.01, 0.09,
            0.17, -0.12, -0.27, 0.19, 0.04, 0.08, -0.21, 0.11, -0.10, -0.03, 0.18, -0.04,
            0.26, 0.11, -0.16, 0.16, 0.12], [0.01, -0.06, 0.00, 0.01, 0.23, -0.21, 1.00,
            -0.31, 0.03, -0.09, 0.16, -0.16, 0.12, -0.10, 0.02, 0.19, 0.27, -0.09, -0.08,
            0.03, 0.12, -0.01, 0.42, -0.10, 0.06, -0.15, 0.26, 0.02, 0.19, 0.01, -0.07,
            -0.17, -0.13, 0.23, 0.02, -0.30, -0.16, 0.17, -0.10, 0.02, -0.27, 0.08,
            -0.16, -0.08, -0.03, -0.23], [0.02, 0.04, -0.10, 0.22, -0.19, 0.34, -0.31,
            1.00, -0.50, 0.17, -0.23, 0.23, -0.11, 0.13, -0.13, 0.29, 0.08, 0.26, 0.07,
            -0.05, 0.06, 0.08, -0.01, 0.34, -0.03, 0.05, 0.04, 0.18, -0.00, 0.14, -0.35,
            -0.07, 0.02, -0.07, -0.38, 0.01, -0.01, -0.12, 0.02, -0.01, -0.05, 0.06,
            0.13, -0.14, 0.02, -0.12], [0.01, -0.10, 0.03, -0.20, 0.35, -0.39, 0.03,
            -0.50, 1.00, -0.16, 0.24, -0.39, 0.03, -0.14, 0.11, -0.10, 0.26, -0.17,
            -0.26, 0.01, -0.05, 0.07, 0.21, 0.09, -0.15, 0.13, -0.14, 0.01, 0.06, -0.02,
            0.10, -0.05, -0.01, -0.24, 0.19, 0.04, 0.02, -0.19, 0.02, 0.02, 0.19, -0.10,
            0.13, 0.05, 0.00, 0.20], [-0.01, 0.20, -0.07, 0.03, -0.15, 0.15, -0.09,
            0.17, -0.16, 1.00, -0.29, -0.06, 0.04, 0.28, -0.20, 0.09, -0.15, 0.15, 0.04,
            0.16, -0.00, -0.04, 0.00, -0.03, 0.39, -0.01, 0.26, -0.05, 0.08, 0.02, 0.00,
            -0.02, 0.09, -0.15, -0.29, 0.26, 0.02, -0.45, -0.03, -0.11, 0.03, -0.06,
            -0.00, -0.17, -0.07, -0.04], [-0.05, 0.08, 0.21, -0.11, 0.13, -0.18, 0.16,
            -0.23, 0.24, -0.29, 1.00, -0.43, 0.29, -0.13, 0.34, -0.16, 0.24, -0.24,
            0.09, 0.06, 0.04, 0.05, -0.01, 0.01, -0.06, 0.29, 0.13, 0.22, -0.15, 0.01,
            -0.07, 0.03, -0.26, 0.05, 0.04, -0.19, -0.54, 0.00, -0.02, 0.04, 0.08, -0.07,
            -0.13, 0.03, -0.03, -0.04], [0.02, 0.18, -0.21, 0.12, -0.20, 0.08, -0.16,
            0.23, -0.39, -0.06, -0.43, 1.00, -0.20, 0.35, -0.28, 0.17, -0.24, 0.22,
            -0.01, -0.07, -0.23, 0.08, -0.13, 0.04, 0.20, -0.02, -0.01, 0.18, -0.02,
            -0.16, 0.12, -0.04, 0.13, -0.01, -0.07, -0.25, 0.21, 0.07, 0.04, 0.02, -0.08,
            0.04, -0.02, 0.22, 0.06, -0.07], [-0.02, -0.11, 0.16, 0.04, 0.14, -0.06,
            0.12, -0.11, 0.03, 0.04, 0.29, -0.20, 1.00, -0.31, 0.06, -0.17, 0.30, -0.32,
            0.08, -0.08, -0.05, 0.14, 0.02, 0.02, 0.25, 0.06, 0.41, -0.07, -0.20, -0.06,
            0.23, 0.07, -0.18, -0.03, 0.09, -0.32, -0.26, 0.20, 0.01, -0.04, 0.12, 0.12,
            -0.00, 0.03, -0.21, -0.06], [-0.01, 0.09, -0.15, 0.12, 0.00, 0.10, -0.10,
            0.13, -0.14, 0.28, -0.13, 0.35, -0.31, 1.00, -0.48, 0.31, -0.45, 0.35, 0.01,
            0.05, 0.07, -0.06, 0.03, 0.02, 0.21, 0.18, -0.05, 0.27, -0.11, -0.11, -0.04,
            0.13, -0.05, -0.11, -0.42, 0.05, 0.10, -0.18, 0.02, 0.04, 0.01, -0.04, -0.10,
            0.02, -0.08, -0.07], [-0.03, -0.11, 0.08, -0.04, 0.10, -0.22, 0.02, -0.13,
            0.11, -0.20, 0.34, -0.28, 0.06, -0.48, 1.00, -0.34, 0.36, -0.53, 0.01, 0.07,
            -0.10, -0.06, -0.27, -0.00, -0.02, 0.08, 0.18, 0.03, 0.09, -0.03, 0.04,
            -0.06, 0.04, -0.03, 0.16, 0.03, -0.06, -0.12, -0.01, -0.05, -0.11, -0.11,
            0.02, -0.01, 0.16, 0.04], [0.08, -0.03, 0.01, 0.06, -0.08, 0.08, 0.19, 0.29,
            -0.10, 0.09, -0.16, 0.17, -0.17, 0.31, -0.34, 1.00, -0.29, 0.18, -0.11,
            -0.04, 0.08, -0.01, 0.22, 0.29, 0.03, -0.04, 0.09, 0.08, 0.17, 0.05, -0.38,
            -0.07, 0.23, -0.09, -0.18, -0.09, -0.03, -0.08, -0.00, 0.24, 0.05, 0.13,
            0.02, 0.02, 0.07, -0.19], [0.06, -0.05, -0.05, -0.08, 0.14, -0.12, 0.27,
            0.08, 0.26, -0.15, 0.24, -0.24, 0.30, -0.45, 0.36, -0.29, 1.00, -0.54, -0.08,
            -0.09, -0.04, 0.05, 0.29, 0.15, -0.01, 0.02, 0.09, 0.05, 0.14, 0.11, -0.06,
            -0.23, -0.22, 0.14, 0.02, -0.12, -0.15, -0.01, 0.05, -0.02, -0.05, 0.18,
            0.13, -0.14, 0.02, -0.08], [-0.01, -0.05, -0.09, 0.08, -0.11, 0.11, -0.09,
            0.26, -0.17, 0.15, -0.24, 0.22, -0.32, 0.35, -0.53, 0.18, -0.54, 1.00, -0.05,
            -0.02, 0.06, -0.03, 0.04, -0.04, -0.20, 0.04, -0.09, -0.01, 0.02, 0.06,
            -0.01, 0.02, 0.05, -0.07, 0.04, 0.10, 0.03, -0.03, -0.07, -0.14, -0.07,
            -0.17, 0.01, -0.06, -0.07, 0.17], [-0.11, -0.01, 0.41, 0.08, -0.12, 0.03,
            -0.08, 0.07, -0.26, 0.04, 0.09, -0.01, 0.08, 0.01, 0.01, -0.11, -0.08, -0.05,
            1.00, -0.11, -0.23, 0.02, -0.13, -0.03, 0.28, 0.02, -0.23, 0.03, 0.01, -0.10,
            0.03, 0.07, -0.11, 0.10, -0.04, -0.12, 0.07, -0.06, 0.01, 0.06, 0.01, 0.04,
            -0.27, -0.06, 0.07, -0.11], [-0.08, 0.21, -0.03, -0.17, 0.03, 0.13, 0.03,
            -0.05, 0.01, 0.16, 0.06, -0.07, -0.08, 0.05, 0.07, -0.04, -0.09, -0.02,
            -0.11, 1.00, -0.04, -0.05, -0.02, -0.06, 0.05, 0.16, 0.01, -0.26, -0.05,
            0.15, -0.01, -0.08, 0.14, -0.06, -0.15, -0.04, -0.05, -0.06, -0.10, -0.02,
            0.14, 0.07, 0.09, -0.04, 0.18, -0.05], [-0.09, -0.11, -0.01, 0.29, -0.02,
            0.19, 0.12, 0.06, -0.05, -0.00, 0.04, -0.23, -0.05, 0.07, -0.10, 0.08, -0.04,
            0.06, -0.23, -0.04, 1.00, -0.13, 0.11, -0.00, -0.32, -0.02, 0.03, 0.07,
            -0.01, -0.02, -0.09, 0.12, -0.08, -0.17, -0.03, 0.09, -0.02, -0.08, 0.07,
            -0.05, 0.15, -0.02, -0.09, -0.11, -0.27, 0.20], [-0.05, -0.01, 0.15, -0.01,
            0.24, -0.06, -0.01, 0.08, 0.07, -0.04, 0.05, 0.08, 0.14, -0.06, -0.06, -0.01,
            0.05, -0.03, 0.02, -0.05, -0.13, 1.00, 0.02, 0.16, 0.03, -0.37, 0.11, -0.01,
            -0.04, -0.03, 0.09, -0.00, -0.15, -0.09, 0.09, -0.18, -0.12, -0.05, -0.03,
            0.08, -0.01, 0.01, 0.01, 0.21, -0.12, -0.01], [0.05, 0.07, -0.14, 0.19,
            0.01, -0.06, 0.42, -0.01, 0.21, 0.00, -0.01, -0.13, 0.02, 0.03, -0.27, 0.22,
            0.29, 0.04, -0.13, -0.02, 0.11, 0.02, 1.00, -0.19, -0.19, 0.03, -0.16, -0.04,
            -0.08, 0.15, -0.07, -0.17, -0.10, 0.06, -0.07, -0.13, -0.16, 0.01, -0.04,
            0.10, -0.00, 0.14, 0.10, -0.20, 0.01, -0.29], [0.00, 0.09, 0.00, -0.16,
            0.15, 0.20, -0.10, 0.34, 0.09, -0.03, 0.01, 0.04, 0.02, 0.02, -0.00, 0.29,
            0.15, -0.04, -0.03, -0.06, -0.00, 0.16, -0.19, 1.00, 0.03, -0.01, -0.06,
            -0.09, 0.21, -0.10, -0.23, -0.14, 0.08, -0.04, -0.16, -0.19, 0.02, -0.21,
            0.17, 0.05, -0.10, -0.03, 0.15, -0.08, 0.09, 0.04], [0.04, 0.17, -0.05,
            0.23, 0.03, -0.13, 0.06, -0.03, -0.15, 0.39, -0.06, 0.20, 0.25, 0.21, -0.02,
            0.03, -0.01, -0.20, 0.28, 0.05, -0.32, 0.03, -0.19, 0.03, 1.00, -0.19, 0.26,
            -0.03, -0.04, -0.21, -0.01, 0.13, -0.09, -0.16, -0.22, 0.02, -0.09, -0.17,
            0.01, -0.01, 0.11, -0.03, -0.11, 0.22, -0.17, -0.29], [0.07, 0.13, 0.03,
            -0.06, 0.16, 0.11, -0.15, 0.05, 0.13, -0.01, 0.29, -0.02, 0.06, 0.18, 0.08,
            -0.04, 0.02, 0.04, 0.02, 0.16, -0.02, -0.37, 0.03, -0.01, -0.19, 1.00, -0.06,
            0.29, -0.18, -0.06, 0.11, -0.13, -0.15, -0.18, -0.00, -0.06, -0.16, -0.17,
            0.06, -0.03, -0.00, -0.08, -0.04, -0.07, 0.07, 0.27], [0.01, 0.04, -0.01,
            0.09, 0.08, -0.14, 0.26, 0.04, -0.14, 0.26, 0.13, -0.01, 0.41, -0.05, 0.18,
            0.09, 0.09, -0.09, -0.23, 0.01, 0.03, 0.11, -0.16, -0.06, 0.26, -0.06, 1.00,
            -0.03, 0.06, -0.10, -0.01, -0.05, -0.20, -0.01, -0.11, -0.15, -0.16, -0.02,
            0.05, -0.04, 0.04, 0.14, 0.02, 0.02, -0.07, -0.08], [0.04, 0.11, 0.10, 0.05,
            0.06, -0.01, 0.02, 0.18, 0.01, -0.05, 0.22, 0.18, -0.07, 0.27, 0.03, 0.08,
            0.05, -0.01, 0.03, -0.26, 0.07, -0.01, -0.04, -0.09, -0.03, 0.29, -0.03,
            1.00, -0.08, -0.05, -0.11, -0.09, 0.03, -0.16, -0.18, -0.18, -0.03, -0.07,
            -0.15, -0.01, -0.02, -0.06, -0.17, 0.08, 0.07, -0.09], [-0.04, 0.07, -0.16,
            -0.15, -0.15, 0.09, 0.19, -0.00, 0.06, 0.08, -0.15, -0.02, -0.20, -0.11,
            0.09, 0.17, 0.14, 0.02, 0.01, -0.05, -0.01, -0.04, -0.08, 0.21, -0.04, -0.18,
            0.06, -0.08, 1.00, 0.09, -0.38, -0.11, 0.21, 0.03, 0.17, 0.08, 0.04, -0.04,
            -0.06, 0.14, -0.26, 0.04, 0.14, -0.13, 0.12, 0.13], [-0.05, -0.05, -0.16,
            -0.19, -0.12, 0.17, 0.01, 0.14, -0.02, 0.02, 0.01, -0.16, -0.06, -0.11,
            -0.03, 0.05, 0.11, 0.06, -0.10, 0.15, -0.02, -0.03, 0.15, -0.10, -0.21,
            -0.06, -0.10, -0.05, 0.09, 1.00, -0.04, -0.10, -0.03, 0.19, 0.10, 0.16,
            -0.01, -0.05, -0.24, 0.29, 0.00, -0.01, 0.07, -0.34, -0.03, 0.01], [-0.05,
            -0.23, 0.10, 0.03, 0.13, -0.12, -0.07, -0.35, 0.10, 0.00, -0.07, 0.12, 0.23,
            -0.04, 0.04, -0.38, -0.06, -0.01, 0.03, -0.01, -0.09, 0.09, -0.07, -0.23,
            -0.01, 0.11, -0.01, -0.11, -0.38, -0.04, 1.00, 0.01, -0.14, 0.04, 0.23,
            -0.06, 0.18, -0.02, 0.10, -0.21, 0.12, -0.10, -0.06, 0.17, 0.00, 0.17],
          [-0.01, -0.17, 0.12, 0.26, 0.05, -0.27, -0.17, -0.07, -0.05, -0.02, 0.03,
            -0.04, 0.07, 0.13, -0.06, -0.07, -0.23, 0.02, 0.07, -0.08, 0.12, -0.00,
            -0.17, -0.14, 0.13, -0.13, -0.05, -0.09, -0.11, -0.10, 0.01, 1.00, 0.06,
            0.02, -0.05, 0.14, -0.05, 0.03, 0.24, -0.19, 0.23, -0.18, -0.26, 0.01, -0.39,
            -0.13], [0.01, 0.09, 0.02, -0.14, -0.47, 0.19, -0.13, 0.02, -0.01, 0.09,
            -0.26, 0.13, -0.18, -0.05, 0.04, 0.23, -0.22, 0.05, -0.11, 0.14, -0.08,
            -0.15, -0.10, 0.08, -0.09, -0.15, -0.20, 0.03, 0.21, -0.03, -0.14, 0.06,
            1.00, -0.02, -0.08, -0.06, 0.22, -0.01, -0.13, 0.08, -0.09, 0.02, 0.03,
            0.06, 0.25, -0.10], [-0.06, 0.14, -0.11, -0.29, -0.13, 0.04, 0.23, -0.07,
            -0.24, -0.15, 0.05, -0.01, -0.03, -0.11, -0.03, -0.09, 0.14, -0.07, 0.10,
            -0.06, -0.17, -0.09, 0.06, -0.04, -0.16, -0.18, -0.01, -0.16, 0.03, 0.19,
            0.04, 0.02, -0.02, 1.00, -0.08, -0.09, 0.01, 0.14, 0.03, 0.15, -0.32, 0.22,
            -0.08, -0.20, -0.00, -0.29], [0.01, -0.38, 0.07, 0.01, -0.02, 0.08, 0.02,
            -0.38, 0.19, -0.29, 0.04, -0.07, 0.09, -0.42, 0.16, -0.18, 0.02, 0.04, -0.04,
            -0.15, -0.03, 0.09, -0.07, -0.16, -0.22, -0.00, -0.11, -0.18, 0.17, 0.10,
            0.23, -0.05, -0.08, -0.08, 1.00, 0.03, 0.04, 0.01, -0.02, 0.01, -0.04, -0.16,
            0.13, 0.06, -0.09, 0.33], [0.05, -0.05, -0.14, 0.14, 0.02, -0.21, -0.30,
            0.01, 0.04, 0.26, -0.19, -0.25, -0.32, 0.05, 0.03, -0.09, -0.12, 0.10, -0.12,
            -0.04, 0.09, -0.18, -0.13, -0.19, 0.02, -0.06, -0.15, -0.18, 0.08, 0.16,
            -0.06, 0.14, -0.06, -0.09, 0.03, 1.00, -0.01, -0.09, -0.11, -0.05, 0.07,
            -0.30, 0.13, -0.10, -0.15, 0.07], [-0.01, -0.11, 0.08, 0.11, -0.34, 0.11,
            -0.16, -0.01, 0.02, 0.02, -0.54, 0.21, -0.26, 0.10, -0.06, -0.03, -0.15,
            0.03, 0.07, -0.05, -0.02, -0.12, -0.16, 0.02, -0.09, -0.16, -0.16, -0.03,
            0.04, -0.01, 0.18, -0.05, 0.22, 0.01, 0.04, -0.01, 1.00, -0.15, 0.12, -0.11,
            -0.04, -0.05, 0.02, -0.04, 0.11, 0.03], [-0.01, -0.09, -0.09, -0.13, 0.09,
            -0.10, 0.17, -0.12, -0.19, -0.45, 0.00, 0.07, 0.20, -0.18, -0.12, -0.08,
            -0.01, -0.03, -0.06, -0.06, -0.08, -0.05, 0.01, -0.21, -0.17, -0.17, -0.02,
            -0.07, -0.04, -0.05, -0.02, 0.03, -0.01, 0.14, 0.01, -0.09, -0.15, 1.00,
            -0.07, -0.15, 0.01, 0.31, -0.02, 0.17, 0.01, -0.09], [0.01, -0.08, 0.09,
            0.05, 0.02, -0.03, -0.10, 0.02, 0.02, -0.03, -0.02, 0.04, 0.01, 0.02, -0.01,
            -0.00, 0.05, -0.07, 0.01, -0.10, 0.07, -0.03, -0.04, 0.17, 0.01, 0.06, 0.05,
            -0.15, -0.06, -0.24, 0.10, 0.24, -0.13, 0.03, -0.02, -0.11, 0.12, -0.07,
            1.00, -0.19, 0.14, 0.19, 0.18, -0.03, -0.17, 0.16], [-0.05, 0.03, -0.03,
            -0.17, -0.08, 0.18, 0.02, -0.01, 0.02, -0.11, 0.04, 0.02, -0.04, 0.04, -0.05,
            0.24, -0.02, -0.14, 0.06, -0.02, -0.05, 0.08, 0.10, 0.05, -0.01, -0.03,
            -0.04, -0.01, 0.14, 0.29, -0.21, -0.19, 0.08, 0.15, 0.01, -0.05, -0.11,
            -0.15, -0.19, 1.00, 0.00, -0.02, -0.04, -0.01, 0.16, -0.04], [0.02, -0.08,
            0.13, 0.07, 0.02, -0.04, -0.27, -0.05, 0.19, 0.03, 0.08, -0.08, 0.12, 0.01,
            -0.11, 0.05, -0.05, -0.07, 0.01, 0.14, 0.15, -0.01, -0.00, -0.10, 0.11,
            -0.00, 0.04, -0.02, -0.26, 0.00, 0.12, 0.23, -0.09, -0.32, -0.04, 0.07,
            -0.04, 0.01, 0.14, 0.00, 1.00, -0.02, -0.12, 0.13, 0.06, -0.01], [-0.02,
            -0.02, 0.04, -0.41, -0.02, 0.26, 0.08, 0.06, -0.10, -0.06, -0.07, 0.04,
            0.12, -0.04, -0.11, 0.13, 0.18, -0.17, 0.04, 0.07, -0.02, 0.01, 0.14, -0.03,
            -0.03, -0.08, 0.14, -0.06, 0.04, -0.01, -0.10, -0.18, 0.02, 0.22, -0.16,
            -0.30, -0.05, 0.31, 0.19, -0.02, -0.02, 1.00, 0.16, -0.04, 0.02, -0.06],
          [-0.02, -0.01, -0.21, -0.06, -0.03, 0.11, -0.16, 0.13, 0.13, -0.00, -0.13,
            -0.02, -0.00, -0.10, 0.02, 0.02, 0.13, 0.01, -0.27, 0.09, -0.09, 0.01, 0.10,
            0.15, -0.11, -0.04, 0.02, -0.17, 0.14, 0.07, -0.06, -0.26, 0.03, -0.08,
            0.13, 0.13, 0.02, -0.02, 0.18, -0.04, -0.12, 0.16, 1.00, 0.05, 0.19, 0.14],
          [0.03, -0.03, 0.10, 0.05, 0.11, -0.16, -0.08, -0.14, 0.05, -0.17, 0.03, 0.22,
            0.03, 0.02, -0.01, 0.02, -0.14, -0.06, -0.06, -0.04, -0.11, 0.21, -0.20,
            -0.08, 0.22, -0.07, 0.02, 0.08, -0.13, -0.34, 0.17, 0.01, 0.06, -0.20, 0.06,
            -0.10, -0.04, 0.17, -0.03, -0.01, 0.13, -0.04, 0.05, 1.00, 0.14, -0.10],
          [0.06, 0.18, -0.01, -0.21, -0.18, 0.16, -0.03, 0.02, 0.00, -0.07, -0.03, 0.06,
            -0.21, -0.08, 0.16, 0.07, 0.02, -0.07, 0.07, 0.18, -0.27, -0.12, 0.01, 0.09,
            -0.17, 0.07, -0.07, 0.07, 0.12, -0.03, 0.00, -0.39, 0.25, -0.00, -0.09,
            -0.15, 0.11, 0.01, -0.17, 0.16, 0.06, 0.02, 0.19, 0.14, 1.00, -0.16], [
            -0.06, -0.27, 0.07, -0.20, 0.17, 0.12, -0.23, -0.12, 0.20, -0.04, -0.04,
            -0.07, -0.06, -0.07, 0.04, -0.19, -0.08, 0.17, -0.11, -0.05, 0.20, -0.01,
            -0.29, 0.04, -0.29, 0.27, -0.08, -0.09, 0.13, 0.01, 0.17, -0.13, -0.10,
            -0.29, 0.33, 0.07, 0.03, -0.09, 0.16, -0.04, -0.01, -0.06, 0.14, -0.10,
            -0.16, 1.00]], k-range: [1.44, 1.59]}, k1: {correlations: [[1.00, -0.11,
            0.07, 0.05, 0.10, -0.11, 0.17, -0.09, 0.06, -0.08, 0.12, -0.14, 0.10, -0.10,
            0.15, -0.17, 0.13, -0.17, 0.03, -0.08, 0.08, -0.02, -0.07, 0.04, 0.07, -0.04,
            -0.06, 0.07, 0.01, 0.05, 0.00, -0.02, -0.03, -0.04, 0.03, -0.05, -0.01,
            0.02, -0.01, 0.01, 0.03, -0.03, -0.10, 0.07, -0.06, 0.01], [-0.11, 1.00,
            -0.15, 0.04, -0.83, 0.18, -0.13, 0.59, -0.27, 0.22, -0.57, 0.38, -0.31,
            0.47, -0.43, 0.36, -0.37, 0.41, 0.09, 0.04, 0.04, -0.02, 0.00, -0.03, -0.25,
            0.08, 0.25, -0.01, -0.33, -0.00, 0.19, -0.00, -0.13, 0.04, 0.31, 0.07, -0.31,
            -0.19, -0.12, 0.01, -0.04, 0.13, 0.04, -0.08, 0.12, -0.01], [0.07, -0.15,
            1.00, -0.48, 0.18, -0.82, 0.59, -0.26, 0.69, -0.60, 0.38, -0.62, 0.57, -0.43,
            0.54, -0.45, 0.41, -0.57, -0.10, 0.16, 0.14, -0.05, -0.17, 0.03, 0.16, -0.14,
            -0.19, 0.10, 0.02, -0.13, 0.06, 0.11, -0.13, -0.18, 0.09, 0.12, -0.05, -0.04,
            0.00, -0.05, 0.05, 0.12, -0.01, 0.07, -0.10, -0.12], [0.05, 0.04, -0.48,
            1.00, -0.08, 0.30, -0.70, 0.13, -0.47, 0.19, -0.20, 0.49, -0.19, 0.24, -0.40,
            0.28, -0.20, 0.39, 0.02, -0.01, -0.01, -0.03, 0.04, 0.02, 0.06, -0.00, 0.08,
            0.05, -0.00, -0.06, 0.04, -0.03, 0.09, 0.23, -0.12, -0.03, 0.10, 0.02, -0.03,
            -0.09, 0.03, -0.07, -0.15, -0.12, 0.23, 0.29], [0.10, -0.83, 0.18, -0.08,
            1.00, -0.28, 0.19, -0.89, 0.38, -0.29, 0.69, -0.45, 0.37, -0.59, 0.50, -0.38,
            0.57, -0.51, 0.03, -0.02, 0.06, -0.00, -0.11, 0.04, 0.13, -0.02, -0.29,
            0.04, 0.12, 0.01, -0.26, 0.02, 0.29, 0.02, -0.27, -0.11, 0.28, 0.16, 0.01,
            -0.07, 0.09, -0.07, -0.04, 0.09, -0.05, -0.01], [-0.11, 0.18, -0.82, 0.30,
            -0.28, 1.00, -0.65, 0.36, -0.85, 0.72, -0.44, 0.69, -0.65, 0.46, -0.67,
            0.60, -0.47, 0.69, 0.10, -0.05, -0.18, 0.14, 0.17, -0.13, -0.20, 0.06, 0.27,
            -0.17, 0.04, 0.03, -0.08, -0.16, 0.11, 0.19, -0.11, -0.09, 0.10, 0.04, -0.06,
            0.04, 0.00, -0.03, 0.02, -0.10, 0.01, 0.03], [0.17, -0.13, 0.59, -0.70,
            0.19, -0.65, 1.00, -0.25, 0.61, -0.62, 0.32, -0.65, 0.41, -0.30, 0.64, -0.49,
            0.32, -0.61, -0.05, 0.03, 0.08, -0.03, 0.01, -0.01, -0.02, 0.06, -0.08,
            -0.00, 0.03, 0.11, 0.05, 0.09, -0.14, -0.22, 0.16, 0.08, -0.23, -0.05, 0.04,
            -0.00, -0.04, -0.02, 0.06, 0.22, -0.08, -0.17], [-0.09, 0.59, -0.26, 0.13,
            -0.89, 0.36, -0.25, 1.00, -0.45, 0.33, -0.85, 0.47, -0.34, 0.72, -0.50,
            0.37, -0.71, 0.56, -0.03, -0.02, -0.11, 0.04, 0.14, 0.00, -0.12, -0.00,
            0.32, -0.03, 0.02, 0.00, 0.20, 0.03, -0.31, -0.08, 0.25, 0.13, -0.26, -0.19,
            0.03, 0.05, -0.09, 0.04, 0.03, -0.02, -0.02, 0.03], [0.06, -0.27, 0.69,
            -0.47, 0.38, -0.85, 0.61, -0.45, 1.00, -0.69, 0.46, -0.87, 0.72, -0.47,
            0.80, -0.69, 0.52, -0.83, -0.08, -0.00, 0.12, -0.11, -0.16, 0.16, 0.20,
            -0.13, -0.33, 0.20, -0.08, 0.02, 0.07, 0.07, -0.09, -0.18, 0.13, 0.07, -0.15,
            -0.03, 0.07, 0.01, 0.01, 0.07, -0.00, 0.02, -0.06, -0.12], [-0.08, 0.22,
            -0.60, 0.19, -0.29, 0.72, -0.62, 0.33, -0.69, 1.00, -0.30, 0.59, -0.79,
            0.29, -0.65, 0.51, -0.36, 0.72, 0.08, -0.07, -0.04, 0.08, -0.00, 0.01, 0.01,
            -0.05, 0.11, -0.08, 0.04, 0.03, -0.13, -0.04, 0.15, 0.09, -0.22, -0.13,
            0.36, 0.03, -0.06, 0.09, -0.09, -0.00, 0.19, -0.02, -0.04, 0.04], [0.12,
            -0.57, 0.38, -0.20, 0.69, -0.44, 0.32, -0.85, 0.46, -0.30, 1.00, -0.49,
            0.32, -0.92, 0.52, -0.41, 0.80, -0.58, -0.12, 0.04, 0.07, -0.03, -0.10,
            0.01, 0.27, -0.00, -0.33, 0.05, 0.08, 0.05, -0.05, -0.08, 0.11, 0.08, -0.27,
            -0.18, 0.34, 0.27, 0.05, 0.01, 0.02, -0.08, 0.03, -0.04, 0.02, -0.04], [
            -0.14, 0.38, -0.62, 0.49, -0.45, 0.69, -0.65, 0.47, -0.87, 0.59, -0.49,
            1.00, -0.69, 0.49, -0.93, 0.77, -0.54, 0.86, 0.04, -0.07, -0.08, 0.03, 0.12,
            -0.11, -0.18, 0.22, 0.33, -0.13, 0.02, -0.05, -0.06, 0.02, 0.12, 0.08, -0.13,
            -0.05, 0.14, 0.10, 0.00, 0.00, 0.02, -0.06, -0.07, -0.07, 0.03, 0.17], [
            0.10, -0.31, 0.57, -0.19, 0.37, -0.65, 0.41, -0.34, 0.72, -0.79, 0.32, -0.69,
            1.00, -0.36, 0.67, -0.78, 0.41, -0.74, 0.01, 0.04, 0.01, -0.04, -0.04, 0.05,
            0.07, -0.10, -0.18, 0.05, -0.13, -0.09, 0.12, 0.01, -0.20, -0.03, 0.31,
            0.00, -0.30, -0.05, 0.06, -0.09, 0.13, 0.05, -0.04, -0.05, 0.02, -0.00],
          [-0.10, 0.47, -0.43, 0.24, -0.59, 0.46, -0.30, 0.72, -0.47, 0.29, -0.92, 0.49,
            -0.36, 1.00, -0.53, 0.42, -0.92, 0.58, 0.08, -0.01, -0.10, 0.02, 0.14, -0.04,
            -0.22, 0.04, 0.30, -0.07, -0.07, -0.11, -0.01, 0.08, 0.02, -0.11, 0.16,
            0.25, -0.35, -0.24, -0.04, -0.00, 0.00, 0.04, -0.08, 0.02, -0.01, 0.10],
          [0.15, -0.43, 0.54, -0.40, 0.50, -0.67, 0.64, -0.50, 0.80, -0.65, 0.52, -0.93,
            0.67, -0.53, 1.00, -0.76, 0.56, -0.93, -0.02, 0.05, 0.06, -0.08, -0.08,
            0.10, 0.14, -0.08, -0.36, 0.14, 0.01, 0.09, 0.06, -0.03, -0.14, -0.00, 0.14,
            0.04, -0.13, -0.10, 0.01, 0.01, -0.01, -0.04, 0.03, 0.06, 0.02, -0.19],
          [-0.17, 0.36, -0.45, 0.28, -0.38, 0.60, -0.49, 0.37, -0.69, 0.51, -0.41, 0.77,
            -0.78, 0.42, -0.76, 1.00, -0.42, 0.71, -0.06, 0.03, -0.02, 0.02, 0.07, -0.14,
            -0.17, 0.12, 0.31, -0.02, 0.07, -0.06, -0.17, -0.05, 0.26, -0.02, -0.25,
            0.08, 0.19, 0.01, -0.04, 0.05, 0.01, 0.02, -0.21, -0.03, 0.03, -0.01], [
            0.13, -0.37, 0.41, -0.20, 0.57, -0.47, 0.32, -0.71, 0.52, -0.36, 0.80, -0.54,
            0.41, -0.92, 0.56, -0.42, 1.00, -0.61, 0.01, -0.02, 0.15, -0.03, -0.18,
            0.05, 0.12, -0.08, -0.25, 0.14, -0.07, 0.08, 0.00, -0.11, 0.00, 0.15, -0.02,
            -0.22, 0.23, 0.18, -0.01, -0.03, 0.03, 0.02, 0.02, 0.03, 0.01, -0.11], [
            -0.17, 0.41, -0.57, 0.39, -0.51, 0.69, -0.61, 0.56, -0.83, 0.72, -0.58,
            0.86, -0.74, 0.58, -0.93, 0.71, -0.61, 1.00, 0.03, -0.02, -0.05, 0.12, 0.06,
            -0.06, -0.15, 0.01, 0.35, -0.15, 0.03, -0.07, -0.06, 0.06, 0.12, 0.05, -0.15,
            0.02, 0.13, 0.04, -0.04, -0.01, -0.08, 0.05, 0.04, 0.01, -0.02, 0.21], [
            0.03, 0.09, -0.10, 0.02, 0.03, 0.10, -0.05, -0.03, -0.08, 0.08, -0.12, 0.04,
            0.01, 0.08, -0.02, -0.06, 0.01, 0.03, 1.00, -0.12, -0.56, -0.03, 0.12, 0.12,
            -0.19, -0.05, -0.00, -0.09, -0.13, 0.05, -0.06, -0.08, -0.04, 0.11, 0.30,
            0.01, -0.07, -0.17, -0.02, -0.01, 0.11, -0.02, 0.25, -0.22, 0.13, -0.04],
          [-0.08, 0.04, 0.16, -0.01, -0.02, -0.05, 0.03, -0.02, -0.00, -0.07, 0.04,
            -0.07, 0.04, -0.01, 0.05, 0.03, -0.02, -0.02, -0.12, 1.00, -0.04, -0.41,
            0.11, 0.05, -0.04, -0.06, -0.09, -0.20, 0.04, -0.08, -0.07, -0.07, 0.09,
            0.04, 0.02, 0.28, -0.18, -0.06, -0.21, 0.10, -0.36, 0.19, -0.15, 0.09, 0.19,
            -0.13], [0.08, 0.04, 0.14, -0.01, 0.06, -0.18, 0.08, -0.11, 0.12, -0.04,
            0.07, -0.08, 0.01, -0.10, 0.06, -0.02, 0.15, -0.05, -0.56, -0.04, 1.00,
            0.00, -0.73, -0.08, 0.15, 0.04, 0.25, 0.15, -0.06, -0.07, -0.15, 0.14, 0.23,
            -0.06, -0.11, -0.07, 0.04, 0.10, -0.01, 0.07, -0.03, 0.07, -0.20, 0.30,
            -0.24, 0.18], [-0.02, -0.02, -0.05, -0.03, -0.00, 0.14, -0.03, 0.04, -0.11,
            0.08, -0.03, 0.03, -0.04, 0.02, -0.08, 0.02, -0.03, 0.12, -0.03, -0.41,
            0.00, 1.00, -0.07, -0.53, 0.04, -0.13, 0.17, 0.25, -0.07, -0.07, 0.13, -0.03,
            -0.05, 0.17, -0.06, -0.01, 0.11, 0.05, 0.09, -0.45, 0.29, -0.18, 0.10, 0.06,
            -0.04, 0.16], [-0.07, 0.00, -0.17, 0.04, -0.11, 0.17, 0.01, 0.14, -0.16,
            -0.00, -0.10, 0.12, -0.04, 0.14, -0.08, 0.07, -0.18, 0.06, 0.12, 0.11, -0.73,
            -0.07, 1.00, -0.06, -0.48, 0.10, -0.22, -0.01, -0.04, 0.09, 0.24, -0.05,
            -0.22, -0.01, 0.03, 0.03, 0.00, -0.01, 0.08, -0.02, 0.04, -0.07, 0.04, -0.16,
            0.31, -0.27], [0.04, -0.03, 0.03, 0.02, 0.04, -0.13, -0.01, 0.00, 0.16,
            0.01, 0.01, -0.11, 0.05, -0.04, 0.10, -0.14, 0.05, -0.06, 0.12, 0.05, -0.08,
            -0.53, -0.06, 1.00, 0.12, -0.29, -0.01, -0.17, 0.10, 0.04, -0.06, 0.17,
            -0.01, -0.07, 0.02, -0.01, -0.01, 0.01, -0.23, 0.22, -0.33, 0.25, 0.19,
            -0.07, 0.05, 0.10], [0.07, -0.25, 0.16, 0.06, 0.13, -0.20, -0.02, -0.12,
            0.20, 0.01, 0.27, -0.18, 0.07, -0.22, 0.14, -0.17, 0.12, -0.15, -0.19, -0.04,
            0.15, 0.04, -0.48, 0.12, 1.00, -0.13, -0.32, -0.02, 0.35, 0.04, -0.13, -0.07,
            0.03, 0.01, -0.14, 0.04, 0.10, 0.03, -0.00, 0.02, -0.06, 0.13, 0.08, 0.02,
            -0.18, 0.27], [-0.04, 0.08, -0.14, -0.00, -0.02, 0.06, 0.06, -0.00, -0.13,
            -0.05, -0.00, 0.22, -0.10, 0.04, -0.08, 0.12, -0.08, 0.01, -0.05, -0.06,
            0.04, -0.13, 0.10, -0.29, -0.13, 1.00, -0.01, -0.28, 0.02, 0.25, -0.06,
            -0.00, 0.02, -0.01, 0.05, -0.04, -0.01, 0.08, 0.09, 0.06, 0.15, -0.33, -0.16,
            0.13, 0.06, -0.10], [-0.06, 0.25, -0.19, 0.08, -0.29, 0.27, -0.08, 0.32,
            -0.33, 0.11, -0.33, 0.33, -0.18, 0.30, -0.36, 0.31, -0.25, 0.35, -0.00,
            -0.09, 0.25, 0.17, -0.22, -0.01, -0.32, -0.01, 1.00, -0.23, -0.10, -0.22,
            0.06, 0.12, 0.01, -0.00, 0.08, 0.01, -0.15, 0.11, -0.08, -0.05, 0.11, -0.07,
            -0.04, 0.09, -0.11, 0.09], [0.07, -0.01, 0.10, 0.05, 0.04, -0.17, -0.00,
            -0.03, 0.20, -0.08, 0.05, -0.13, 0.05, -0.07, 0.14, -0.02, 0.14, -0.15,
            -0.09, -0.20, 0.15, 0.25, -0.01, -0.17, -0.02, -0.28, -0.23, 1.00, -0.18,
            -0.03, 0.10, 0.03, -0.01, 0.01, -0.00, 0.09, 0.11, -0.16, 0.31, -0.04, 0.10,
            0.01, -0.10, 0.01, -0.04, -0.02], [0.01, -0.33, 0.02, -0.00, 0.12, 0.04,
            0.03, 0.02, -0.08, 0.04, 0.08, 0.02, -0.13, -0.07, 0.01, 0.07, -0.07, 0.03,
            -0.13, 0.04, -0.06, -0.07, -0.04, 0.10, 0.35, 0.02, -0.10, -0.18, 1.00,
            0.17, -0.49, -0.05, 0.14, 0.07, -0.33, -0.23, 0.09, 0.02, 0.24, -0.12, -0.13,
            0.05, 0.12, -0.10, -0.07, 0.12], [0.05, -0.00, -0.13, -0.06, 0.01, 0.03,
            0.11, 0.00, 0.02, 0.03, 0.05, -0.05, -0.09, -0.11, 0.09, -0.06, 0.08, -0.07,
            0.05, -0.08, -0.07, -0.07, 0.09, 0.04, 0.04, 0.25, -0.22, -0.03, 0.17, 1.00,
            -0.05, -0.45, 0.07, 0.14, -0.19, -0.02, -0.02, -0.26, -0.02, 0.15, -0.07,
            -0.21, -0.03, -0.01, 0.27, -0.15], [0.00, 0.19, 0.06, 0.04, -0.26, -0.08,
            0.05, 0.20, 0.07, -0.13, -0.05, -0.06, 0.12, -0.01, 0.06, -0.17, 0.00, -0.06,
            -0.06, -0.07, -0.15, 0.13, 0.24, -0.06, -0.13, -0.06, 0.06, 0.10, -0.49,
            -0.05, 1.00, 0.22, -0.78, -0.27, 0.23, 0.10, -0.02, 0.03, -0.11, 0.07, -0.08,
            -0.01, -0.09, 0.03, 0.01, -0.02], [-0.02, -0.00, 0.11, -0.03, 0.02, -0.16,
            0.09, 0.03, 0.07, -0.04, -0.08, 0.02, 0.01, 0.08, -0.03, -0.05, -0.11, 0.06,
            -0.08, -0.07, 0.14, -0.03, -0.05, 0.17, -0.07, -0.00, 0.12, 0.03, -0.05,
            -0.45, 0.22, 1.00, -0.23, -0.53, 0.08, -0.11, 0.05, 0.36, 0.13, -0.06, -0.05,
            0.07, 0.01, 0.23, -0.17, 0.20], [-0.03, -0.13, -0.13, 0.09, 0.29, 0.11,
            -0.14, -0.31, -0.09, 0.15, 0.11, 0.12, -0.20, 0.02, -0.14, 0.26, 0.00, 0.12,
            -0.04, 0.09, 0.23, -0.05, -0.22, -0.01, 0.03, 0.02, 0.01, -0.01, 0.14, 0.07,
            -0.78, -0.23, 1.00, 0.25, -0.55, -0.06, 0.11, 0.10, -0.14, -0.04, 0.17,
            -0.03, -0.07, 0.03, 0.07, -0.06], [-0.04, 0.04, -0.18, 0.23, 0.02, 0.19,
            -0.22, -0.08, -0.18, 0.09, 0.08, 0.08, -0.03, -0.11, -0.00, -0.02, 0.15,
            0.05, 0.11, 0.04, -0.06, 0.17, -0.01, -0.07, 0.01, -0.01, -0.00, 0.01, 0.07,
            0.14, -0.27, -0.53, 0.25, 1.00, -0.06, -0.21, 0.11, -0.21, -0.04, -0.09,
            0.07, -0.06, 0.24, -0.17, 0.18, 0.01], [0.03, 0.31, 0.09, -0.12, -0.27,
            -0.11, 0.16, 0.25, 0.13, -0.22, -0.27, -0.13, 0.31, 0.16, 0.14, -0.25, -0.02,
            -0.15, 0.30, 0.02, -0.11, -0.06, 0.03, 0.02, -0.14, 0.05, 0.08, -0.00, -0.33,
            -0.19, 0.23, 0.08, -0.55, -0.06, 1.00, 0.28, -0.56, -0.24, 0.08, -0.04,
            0.02, 0.17, 0.11, -0.02, -0.03, 0.08], [-0.05, 0.07, 0.12, -0.03, -0.11,
            -0.09, 0.08, 0.13, 0.07, -0.13, -0.18, -0.05, 0.00, 0.25, 0.04, 0.08, -0.22,
            0.02, 0.01, 0.28, -0.07, -0.01, 0.03, -0.01, 0.04, -0.04, 0.01, 0.09, -0.23,
            -0.02, 0.10, -0.11, -0.06, -0.21, 0.28, 1.00, -0.25, -0.43, -0.21, 0.08,
            -0.07, 0.12, -0.13, 0.09, 0.05, -0.07], [-0.01, -0.31, -0.05, 0.10, 0.28,
            0.10, -0.23, -0.26, -0.15, 0.36, 0.34, 0.14, -0.30, -0.35, -0.13, 0.19,
            0.23, 0.13, -0.07, -0.18, 0.04, 0.11, 0.00, -0.01, 0.10, -0.01, -0.15, 0.11,
            0.09, -0.02, -0.02, 0.05, 0.11, 0.11, -0.56, -0.25, 1.00, 0.27, 0.11, 0.13,
            -0.08, -0.18, 0.05, 0.01, 0.00, -0.05], [0.02, -0.19, -0.04, 0.02, 0.16,
            0.04, -0.05, -0.19, -0.03, 0.03, 0.27, 0.10, -0.05, -0.24, -0.10, 0.01,
            0.18, 0.04, -0.17, -0.06, 0.10, 0.05, -0.01, 0.01, 0.03, 0.08, 0.11, -0.16,
            0.02, -0.26, 0.03, 0.36, 0.10, -0.21, -0.24, -0.43, 0.27, 1.00, 0.10, -0.11,
            0.10, -0.05, -0.19, 0.09, -0.12, 0.01], [-0.01, -0.12, 0.00, -0.03, 0.01,
            -0.06, 0.04, 0.03, 0.07, -0.06, 0.05, 0.00, 0.06, -0.04, 0.01, -0.04, -0.01,
            -0.04, -0.02, -0.21, -0.01, 0.09, 0.08, -0.23, -0.00, 0.09, -0.08, 0.31,
            0.24, -0.02, -0.11, 0.13, -0.14, -0.04, 0.08, -0.21, 0.11, 0.10, 1.00, -0.29,
            0.17, -0.16, 0.05, -0.22, -0.01, 0.17], [0.01, 0.01, -0.05, -0.09, -0.07,
            0.04, -0.00, 0.05, 0.01, 0.09, 0.01, 0.00, -0.09, -0.00, 0.01, 0.05, -0.03,
            -0.01, -0.01, 0.10, 0.07, -0.45, -0.02, 0.22, 0.02, 0.06, -0.05, -0.04,
            -0.12, 0.15, 0.07, -0.06, -0.04, -0.09, -0.04, 0.08, 0.13, -0.11, -0.29,
            1.00, -0.52, -0.10, -0.20, 0.05, -0.11, -0.03], [0.03, -0.04, 0.05, 0.03,
            0.09, 0.00, -0.04, -0.09, 0.01, -0.09, 0.02, 0.02, 0.13, 0.00, -0.01, 0.01,
            0.03, -0.08, 0.11, -0.36, -0.03, 0.29, 0.04, -0.33, -0.06, 0.15, 0.11, 0.10,
            -0.13, -0.07, -0.08, -0.05, 0.17, 0.07, 0.02, -0.07, -0.08, 0.10, 0.17,
            -0.52, 1.00, -0.27, -0.02, -0.12, 0.06, -0.22], [-0.03, 0.13, 0.12, -0.07,
            -0.07, -0.03, -0.02, 0.04, 0.07, -0.00, -0.08, -0.06, 0.05, 0.04, -0.04,
            0.02, 0.02, 0.05, -0.02, 0.19, 0.07, -0.18, -0.07, 0.25, 0.13, -0.33, -0.07,
            0.01, 0.05, -0.21, -0.01, 0.07, -0.03, -0.06, 0.17, 0.12, -0.18, -0.05,
            -0.16, -0.10, -0.27, 1.00, 0.13, 0.00, -0.23, 0.11], [-0.10, 0.04, -0.01,
            -0.15, -0.04, 0.02, 0.06, 0.03, -0.00, 0.19, 0.03, -0.07, -0.04, -0.08,
            0.03, -0.21, 0.02, 0.04, 0.25, -0.15, -0.20, 0.10, 0.04, 0.19, 0.08, -0.16,
            -0.04, -0.10, 0.12, -0.03, -0.09, 0.01, -0.07, 0.24, 0.11, -0.13, 0.05,
            -0.19, 0.05, -0.20, -0.02, 0.13, 1.00, -0.42, 0.15, -0.04], [0.07, -0.08,
            0.07, -0.12, 0.09, -0.10, 0.22, -0.02, 0.02, -0.02, -0.04, -0.07, -0.05,
            0.02, 0.06, -0.03, 0.03, 0.01, -0.22, 0.09, 0.30, 0.06, -0.16, -0.07, 0.02,
            0.13, 0.09, 0.01, -0.10, -0.01, 0.03, 0.23, 0.03, -0.17, -0.02, 0.09, 0.01,
            0.09, -0.22, 0.05, -0.12, 0.00, -0.42, 1.00, -0.52, 0.08], [-0.06, 0.12,
            -0.10, 0.23, -0.05, 0.01, -0.08, -0.02, -0.06, -0.04, 0.02, 0.03, 0.02,
            -0.01, 0.02, 0.03, 0.01, -0.02, 0.13, 0.19, -0.24, -0.04, 0.31, 0.05, -0.18,
            0.06, -0.11, -0.04, -0.07, 0.27, 0.01, -0.17, 0.07, 0.18, -0.03, 0.05, 0.00,
            -0.12, -0.01, -0.11, 0.06, -0.23, 0.15, -0.52, 1.00, -0.30], [0.01, -0.01,
            -0.12, 0.29, -0.01, 0.03, -0.17, 0.03, -0.12, 0.04, -0.04, 0.17, -0.00,
            0.10, -0.19, -0.01, -0.11, 0.21, -0.04, -0.13, 0.18, 0.16, -0.27, 0.10,
            0.27, -0.10, 0.09, -0.02, 0.12, -0.15, -0.02, 0.20, -0.06, 0.01, 0.08, -0.07,
            -0.05, 0.01, 0.17, -0.03, -0.22, 0.11, -0.04, 0.08, -0.30, 1.00]], k-range: [
          1.59, 1.75]}, k2: {correlations: [[1.00, -0.01, 0.17, 0.05, -0.03, -0.15,
            0.06, -0.07, 0.11, -0.04, 0.02, -0.04, 0.07, 0.01, -0.06, -0.09, 0.01, 0.03,
            -0.06, 0.04, 0.00, -0.03, 0.02, -0.04, 0.01, -0.06, 0.07, 0.06, 0.04, -0.05,
            0.01, -0.06, -0.03, -0.00, 0.10, -0.02, -0.03, 0.03, -0.08, -0.02, 0.10,
            -0.12, -0.03, 0.03, -0.02, -0.02], [-0.01, 1.00, -0.15, -0.03, -0.74, 0.05,
            0.13, 0.36, -0.07, -0.09, -0.23, 0.09, 0.08, 0.10, -0.13, -0.10, 0.01, 0.16,
            -0.05, 0.10, -0.02, -0.13, 0.19, 0.12, -0.21, -0.05, 0.14, -0.08, 0.17,
            0.05, -0.01, 0.07, -0.04, 0.00, -0.05, -0.08, -0.05, 0.10, -0.07, -0.02,
            0.04, -0.01, 0.04, 0.04, -0.02, -0.04], [0.17, -0.15, 1.00, -0.07, 0.06,
            -0.74, -0.01, -0.04, 0.52, -0.05, 0.08, -0.30, 0.11, -0.13, 0.09, -0.07,
            0.15, 0.03, -0.10, 0.06, 0.07, 0.05, -0.03, -0.01, 0.06, -0.02, -0.06, 0.04,
            -0.05, -0.03, 0.11, -0.01, -0.14, -0.10, 0.14, 0.13, -0.02, -0.28, -0.05,
            -0.01, 0.06, -0.09, -0.09, 0.11, -0.10, 0.09], [0.05, -0.03, -0.07, 1.00,
            -0.06, -0.27, -0.62, 0.12, 0.05, 0.21, 0.08, -0.02, -0.11, -0.10, 0.03,
            -0.03, 0.04, 0.09, -0.01, -0.16, 0.10, -0.01, -0.05, -0.08, -0.02, 0.08,
            0.02, -0.15, 0.11, 0.12, 0.08, 0.16, 0.01, -0.10, -0.01, 0.13, -0.08, -0.14,
            0.01, -0.07, 0.14, 0.01, -0.05, 0.06, -0.02, 0.00], [-0.03, -0.74, 0.06,
            -0.06, 1.00, -0.10, 0.02, -0.74, 0.09, 0.12, 0.33, -0.15, -0.13, -0.15,
            0.20, 0.10, 0.04, -0.23, -0.01, -0.08, 0.09, 0.14, -0.17, -0.11, 0.23, 0.02,
            -0.21, 0.07, -0.02, 0.04, 0.06, 0.00, -0.04, 0.01, -0.07, 0.04, 0.12, -0.12,
            -0.01, 0.00, -0.05, 0.12, 0.04, -0.01, 0.00, 0.06], [-0.15, 0.05, -0.74,
            -0.27, -0.10, 1.00, 0.06, 0.08, -0.73, 0.01, -0.13, 0.45, -0.05, 0.18, -0.17,
            0.11, -0.22, -0.07, 0.07, 0.06, -0.09, 0.02, 0.10, 0.06, -0.06, -0.00, 0.07,
            0.03, 0.05, -0.01, -0.13, -0.10, 0.14, 0.10, -0.12, -0.27, 0.05, 0.37, 0.01,
            0.03, -0.09, 0.09, 0.09, -0.11, 0.13, -0.08], [0.06, 0.13, -0.01, -0.62,
            0.02, 0.06, 1.00, -0.11, -0.17, -0.60, 0.00, 0.06, 0.24, 0.10, -0.04, -0.15,
            -0.11, 0.06, -0.04, 0.21, 0.00, -0.12, 0.00, 0.01, 0.00, -0.12, 0.07, 0.15,
            -0.03, -0.07, -0.05, -0.12, 0.05, 0.23, 0.01, -0.15, 0.07, 0.14, -0.05,
            0.15, -0.06, -0.03, 0.07, -0.03, -0.03, 0.00], [-0.07, 0.36, -0.04, 0.12,
            -0.74, 0.08, -0.11, 1.00, -0.19, -0.01, -0.68, 0.21, 0.12, 0.27, -0.25,
            -0.14, -0.10, 0.33, 0.14, 0.02, -0.14, -0.04, 0.13, 0.03, -0.14, 0.01, 0.15,
            0.00, -0.09, -0.02, -0.04, -0.00, 0.04, 0.03, 0.11, -0.01, -0.15, 0.06,
            0.08, -0.04, 0.08, -0.06, -0.05, -0.02, 0.07, -0.04], [0.11, -0.07, 0.52,
            0.05, 0.09, -0.73, -0.17, -0.19, 1.00, 0.04, 0.19, -0.71, 0.01, -0.23, 0.30,
            0.03, 0.31, -0.11, 0.02, -0.07, 0.06, 0.04, -0.09, 0.04, 0.11, 0.06, -0.07,
            -0.07, -0.06, -0.05, 0.12, 0.10, -0.11, -0.25, 0.07, 0.30, -0.06, -0.34,
            0.04, -0.08, 0.06, -0.06, -0.04, 0.07, -0.05, 0.10], [-0.04, -0.09, -0.05,
            0.21, 0.12, 0.01, -0.60, -0.01, 0.04, 1.00, -0.07, -0.21, -0.67, -0.02,
            0.18, 0.29, 0.07, -0.08, 0.10, -0.11, -0.16, 0.13, 0.10, -0.10, 0.06, 0.02,
            -0.14, -0.07, -0.08, -0.08, 0.04, 0.09, -0.06, -0.14, 0.09, 0.20, -0.03,
            -0.07, 0.11, -0.05, -0.03, 0.10, -0.01, -0.05, 0.05, -0.00], [0.02, -0.23,
            0.08, 0.08, 0.33, -0.13, 0.00, -0.68, 0.19, -0.07, 1.00, -0.31, -0.03, -0.67,
            0.36, 0.09, 0.27, -0.38, -0.15, 0.05, 0.17, -0.10, -0.12, 0.06, 0.03, 0.04,
            -0.07, -0.08, -0.01, -0.06, -0.11, 0.02, 0.12, -0.04, -0.04, 0.07, 0.07,
            -0.02, -0.02, 0.13, -0.03, -0.03, -0.06, 0.06, -0.06, 0.04], [-0.04, 0.09,
            -0.30, -0.02, -0.15, 0.45, 0.06, 0.21, -0.71, -0.21, -0.31, 1.00, 0.15,
            0.36, -0.69, -0.06, -0.40, 0.32, -0.01, -0.01, 0.02, -0.04, 0.06, 0.05,
            -0.10, -0.03, 0.05, 0.05, 0.05, 0.12, -0.03, -0.19, 0.01, 0.28, -0.05, -0.30,
            0.03, 0.18, -0.06, 0.06, -0.04, -0.02, -0.02, 0.04, 0.01, -0.06], [0.07,
            0.08, 0.11, -0.11, -0.13, -0.05, 0.24, 0.12, 0.01, -0.67, -0.03, 0.15, 1.00,
            -0.08, -0.28, -0.71, 0.05, 0.16, -0.15, -0.01, 0.17, -0.05, -0.10, 0.11,
            -0.02, -0.03, 0.13, 0.03, 0.05, 0.10, -0.10, -0.11, 0.06, 0.03, -0.07, -0.05,
            0.19, 0.04, -0.00, -0.08, 0.11, -0.07, -0.11, 0.07, -0.03, 0.03], [0.01,
            0.10, -0.13, -0.10, -0.15, 0.18, 0.10, 0.27, -0.23, -0.02, -0.67, 0.36,
            -0.08, 1.00, -0.47, 0.04, -0.75, 0.46, 0.01, -0.11, -0.08, 0.14, 0.05, -0.09,
            -0.03, -0.01, 0.05, 0.10, -0.02, 0.03, 0.14, -0.08, -0.17, 0.05, 0.08, -0.04,
            -0.06, 0.15, 0.03, -0.00, -0.01, 0.01, 0.11, -0.08, 0.01, -0.01], [-0.06,
            -0.13, 0.09, 0.03, 0.20, -0.17, -0.04, -0.25, 0.30, 0.18, 0.36, -0.69, -0.28,
            -0.47, 1.00, 0.16, 0.49, -0.74, 0.00, 0.03, -0.02, -0.00, 0.02, -0.10, -0.02,
            0.03, -0.08, -0.00, 0.04, -0.15, -0.07, 0.25, 0.05, -0.17, -0.03, 0.13,
            0.03, -0.11, -0.00, 0.01, -0.03, 0.02, 0.09, -0.07, 0.03, -0.02], [-0.09,
            -0.10, -0.07, -0.03, 0.10, 0.11, -0.15, -0.14, 0.03, 0.29, 0.09, -0.06,
            -0.71, 0.04, 0.16, 1.00, -0.06, -0.29, 0.09, 0.04, -0.07, -0.03, 0.05, 0.03,
            -0.03, 0.09, -0.04, 0.02, -0.03, -0.02, 0.06, 0.02, -0.09, 0.00, 0.14, -0.14,
            -0.30, 0.04, -0.15, 0.15, -0.12, 0.10, 0.08, -0.05, 0.05, 0.01], [0.01,
            0.01, 0.15, 0.04, 0.04, -0.22, -0.11, -0.10, 0.31, 0.07, 0.27, -0.40, 0.05,
            -0.75, 0.49, -0.06, 1.00, -0.49, 0.07, 0.07, -0.12, -0.07, 0.02, 0.07, 0.06,
            -0.05, -0.04, -0.02, 0.15, -0.00, -0.05, 0.05, 0.07, -0.07, -0.18, 0.10,
            0.11, -0.23, 0.01, -0.12, 0.04, -0.04, -0.02, 0.01, -0.00, -0.04], [0.03,
            0.16, 0.03, 0.09, -0.23, -0.07, 0.06, 0.33, -0.11, -0.08, -0.38, 0.32, 0.16,
            0.46, -0.74, -0.29, -0.49, 1.00, -0.01, -0.00, 0.01, -0.03, -0.09, -0.04,
            0.05, -0.06, 0.01, -0.06, -0.10, 0.14, 0.10, -0.07, -0.08, 0.04, 0.11, 0.04,
            -0.10, 0.03, 0.06, -0.09, 0.07, -0.08, -0.05, 0.04, -0.08, -0.01], [-0.06,
            -0.05, -0.10, -0.01, -0.01, 0.07, -0.04, 0.14, 0.02, 0.10, -0.15, -0.01,
            -0.15, 0.01, 0.00, 0.09, 0.07, -0.01, 1.00, -0.35, -0.55, 0.17, 0.18, 0.00,
            -0.01, 0.06, -0.03, 0.09, -0.08, 0.01, 0.04, 0.05, 0.03, -0.06, -0.00, -0.01,
            -0.07, 0.09, 0.08, 0.02, 0.11, -0.11, 0.02, 0.01, 0.09, -0.08], [0.04, 0.10,
            0.06, -0.16, -0.08, 0.06, 0.21, 0.02, -0.07, -0.11, 0.05, -0.01, -0.01,
            -0.11, 0.03, 0.04, 0.07, -0.00, -0.35, 1.00, 0.15, -0.54, 0.03, 0.32, 0.03,
            -0.08, 0.11, -0.01, 0.03, 0.03, 0.06, -0.04, -0.05, 0.08, -0.04, -0.06,
            0.13, -0.04, -0.28, 0.01, -0.03, 0.16, 0.06, 0.05, -0.13, 0.17], [0.00,
            -0.02, 0.07, 0.10, 0.09, -0.09, 0.00, -0.14, 0.06, -0.16, 0.17, 0.02, 0.17,
            -0.08, -0.02, -0.07, -0.12, 0.01, -0.55, 0.15, 1.00, -0.27, -0.55, 0.20,
            0.15, 0.10, -0.13, 0.00, 0.06, 0.08, -0.02, -0.03, 0.05, 0.02, -0.04, 0.04,
            0.08, -0.08, 0.02, 0.17, -0.08, 0.11, 0.01, 0.10, -0.06, 0.15], [-0.03,
            -0.13, 0.05, -0.01, 0.14, 0.02, -0.12, -0.04, 0.04, 0.13, -0.10, -0.04,
            -0.05, 0.14, -0.00, -0.03, -0.07, -0.03, 0.17, -0.54, -0.27, 1.00, 0.19,
            -0.53, 0.12, 0.25, -0.02, -0.03, 0.05, -0.03, -0.02, 0.07, 0.01, -0.06,
            0.05, 0.01, -0.10, 0.03, 0.01, -0.21, 0.13, -0.01, 0.05, -0.10, 0.20, -0.07],
          [0.02, 0.19, -0.03, -0.05, -0.17, 0.10, 0.00, 0.13, -0.09, 0.10, -0.12, 0.06,
            -0.10, 0.05, 0.02, 0.05, 0.02, -0.09, 0.18, 0.03, -0.55, 0.19, 1.00, -0.16,
            -0.64, 0.16, 0.28, 0.05, 0.02, -0.07, 0.04, 0.01, -0.09, 0.07, 0.14, -0.05,
            -0.06, 0.03, 0.07, -0.07, 0.13, -0.13, 0.10, -0.07, 0.15, -0.13], [-0.04,
            0.12, -0.01, -0.08, -0.11, 0.06, 0.01, 0.03, 0.04, -0.10, 0.06, 0.05, 0.11,
            -0.09, -0.10, 0.03, 0.07, -0.04, 0.00, 0.32, 0.20, -0.53, -0.16, 1.00, 0.14,
            -0.51, 0.08, 0.25, -0.05, 0.06, -0.00, -0.06, 0.08, 0.02, -0.06, -0.00,
            0.05, -0.01, 0.05, 0.13, -0.16, 0.11, -0.15, 0.19, -0.04, -0.00], [0.01,
            -0.21, 0.06, -0.02, 0.23, -0.06, 0.00, -0.14, 0.11, 0.06, 0.03, -0.10, -0.02,
            -0.03, -0.02, -0.03, 0.06, 0.05, -0.01, 0.03, 0.15, 0.12, -0.64, 0.14, 1.00,
            -0.20, -0.56, 0.07, -0.00, -0.04, -0.03, 0.05, 0.11, -0.06, -0.10, 0.07,
            0.12, -0.03, -0.07, 0.01, -0.09, 0.15, -0.08, 0.10, -0.11, 0.08], [-0.06,
            -0.05, -0.02, 0.08, 0.02, -0.00, -0.12, 0.01, 0.06, 0.02, 0.04, -0.03, -0.03,
            -0.01, 0.03, 0.09, -0.05, -0.06, 0.06, -0.08, 0.10, 0.25, 0.16, -0.51, -0.20,
            1.00, 0.05, -0.50, -0.04, -0.01, 0.07, 0.02, -0.06, -0.01, 0.06, 0.01, -0.02,
            0.01, 0.11, 0.07, 0.09, -0.10, 0.15, -0.03, -0.04, 0.22], [0.07, 0.14, -0.06,
            0.02, -0.21, 0.07, 0.07, 0.15, -0.07, -0.14, -0.07, 0.05, 0.13, 0.05, -0.08,
            -0.04, -0.04, 0.01, -0.03, 0.11, -0.13, -0.02, 0.28, 0.08, -0.56, 0.05,
            1.00, -0.26, -0.05, 0.14, 0.08, -0.11, -0.05, 0.06, 0.12, -0.05, -0.14,
            0.07, -0.07, -0.08, 0.05, -0.02, 0.01, -0.09, 0.02, 0.04], [0.06, -0.08,
            0.04, -0.15, 0.07, 0.03, 0.15, 0.00, -0.07, -0.07, -0.08, 0.05, 0.03, 0.10,
            -0.00, 0.02, -0.02, -0.06, 0.09, -0.01, 0.00, -0.03, 0.05, 0.25, 0.07, -0.50,
            -0.26, 1.00, 0.11, -0.08, -0.11, 0.02, 0.05, 0.01, -0.02, -0.00, 0.02, 0.07,
            0.01, 0.05, 0.10, -0.09, 0.13, -0.15, 0.22, -0.24], [0.04, 0.17, -0.05,
            0.11, -0.02, 0.05, -0.03, -0.09, -0.06, -0.08, -0.01, 0.05, 0.05, -0.02,
            0.04, -0.03, 0.15, -0.10, -0.08, 0.03, 0.06, 0.05, 0.02, -0.05, -0.00, -0.04,
            -0.05, 0.11, 1.00, -0.20, -0.53, 0.18, 0.23, -0.10, -0.28, 0.11, 0.02, -0.10,
            -0.04, -0.12, 0.11, -0.03, 0.17, -0.22, 0.09, -0.03], [-0.05, 0.05, -0.03,
            0.12, 0.04, -0.01, -0.07, -0.02, -0.05, -0.08, -0.06, 0.12, 0.10, 0.03,
            -0.15, -0.02, -0.00, 0.14, 0.01, 0.03, 0.08, -0.03, -0.07, 0.06, -0.04,
            -0.01, 0.14, -0.08, -0.20, 1.00, 0.19, -0.53, -0.11, 0.37, 0.12, -0.31,
            -0.10, 0.03, -0.15, -0.04, -0.10, 0.21, -0.01, -0.01, 0.12, -0.25], [0.01,
            -0.01, 0.11, 0.08, 0.06, -0.13, -0.05, -0.04, 0.12, 0.04, -0.11, -0.03,
            -0.10, 0.14, -0.07, 0.06, -0.05, 0.10, 0.04, 0.06, -0.02, -0.02, 0.04, -0.00,
            -0.03, 0.07, 0.08, -0.11, -0.53, 0.19, 1.00, -0.24, -0.74, 0.25, 0.26, -0.18,
            -0.04, 0.07, -0.10, 0.07, -0.10, 0.11, -0.23, 0.18, -0.21, 0.03], [-0.06,
            0.07, -0.01, 0.16, 0.00, -0.10, -0.12, -0.00, 0.10, 0.09, 0.02, -0.19, -0.11,
            -0.08, 0.25, 0.02, 0.05, -0.07, 0.05, -0.04, -0.03, 0.07, 0.01, -0.06, 0.05,
            0.02, -0.11, 0.02, 0.18, -0.53, -0.24, 1.00, 0.26, -0.70, -0.20, 0.42, 0.08,
            -0.10, -0.02, -0.20, 0.18, -0.22, -0.02, 0.10, -0.23, 0.16], [-0.03, -0.04,
            -0.14, 0.01, -0.04, 0.14, 0.05, 0.04, -0.11, -0.06, 0.12, 0.01, 0.06, -0.17,
            0.05, -0.09, 0.07, -0.08, 0.03, -0.05, 0.05, 0.01, -0.09, 0.08, 0.11, -0.06,
            -0.05, 0.05, 0.23, -0.11, -0.74, 0.26, 1.00, -0.31, -0.60, 0.27, 0.10, -0.04,
            0.09, -0.08, 0.10, -0.11, 0.05, -0.15, 0.09, -0.04], [-0.00, 0.00, -0.10,
            -0.10, 0.01, 0.10, 0.23, 0.03, -0.25, -0.14, -0.04, 0.28, 0.03, 0.05, -0.17,
            0.00, -0.07, 0.04, -0.06, 0.08, 0.02, -0.06, 0.07, 0.02, -0.06, -0.01, 0.06,
            0.01, -0.10, 0.37, 0.25, -0.70, -0.31, 1.00, 0.27, -0.60, -0.05, 0.21, -0.04,
            0.19, -0.29, 0.23, 0.12, -0.21, 0.12, -0.33], [0.10, -0.05, 0.14, -0.01,
            -0.07, -0.12, 0.01, 0.11, 0.07, 0.09, -0.04, -0.05, -0.07, 0.08, -0.03,
            0.14, -0.18, 0.11, -0.00, -0.04, -0.04, 0.05, 0.14, -0.06, -0.10, 0.06,
            0.12, -0.02, -0.28, 0.12, 0.26, -0.20, -0.60, 0.27, 1.00, -0.23, -0.53,
            0.16, 0.02, 0.10, -0.08, 0.04, 0.06, -0.06, 0.05, -0.03], [-0.02, -0.08,
            0.13, 0.13, 0.04, -0.27, -0.15, -0.01, 0.30, 0.20, 0.07, -0.30, -0.05, -0.04,
            0.13, -0.14, 0.10, 0.04, -0.01, -0.06, 0.04, 0.01, -0.05, -0.00, 0.07, 0.01,
            -0.05, -0.00, 0.11, -0.31, -0.18, 0.42, 0.27, -0.60, -0.23, 1.00, 0.15,
            -0.56, 0.20, -0.16, 0.23, -0.30, -0.23, 0.10, -0.29, 0.17], [-0.03, -0.05,
            -0.02, -0.08, 0.12, 0.05, 0.07, -0.15, -0.06, -0.03, 0.07, 0.03, 0.19, -0.06,
            0.03, -0.30, 0.11, -0.10, -0.07, 0.13, 0.08, -0.10, -0.06, 0.05, 0.12, -0.02,
            -0.14, 0.02, 0.02, -0.10, -0.04, 0.08, 0.10, -0.05, -0.53, 0.15, 1.00, -0.19,
            -0.01, 0.02, 0.02, -0.09, -0.12, 0.24, -0.18, 0.04], [0.03, 0.10, -0.28,
            -0.14, -0.12, 0.37, 0.14, 0.06, -0.34, -0.07, -0.02, 0.18, 0.04, 0.15, -0.11,
            0.04, -0.23, 0.03, 0.09, -0.04, -0.08, 0.03, 0.03, -0.01, -0.03, 0.01, 0.07,
            0.07, -0.10, 0.03, 0.07, -0.10, -0.04, 0.21, 0.16, -0.56, -0.19, 1.00, -0.10,
            0.20, -0.12, 0.08, -0.02, -0.20, 0.10, -0.17], [-0.08, -0.07, -0.05, 0.01,
            -0.01, 0.01, -0.05, 0.08, 0.04, 0.11, -0.02, -0.06, -0.00, 0.03, -0.00,
            -0.15, 0.01, 0.06, 0.08, -0.28, 0.02, 0.01, 0.07, 0.05, -0.07, 0.11, -0.07,
            0.01, -0.04, -0.15, -0.10, -0.02, 0.09, -0.04, 0.02, 0.20, -0.01, -0.10,
            1.00, -0.30, 0.09, -0.25, -0.00, -0.01, 0.05, -0.00], [-0.02, -0.02, -0.01,
            -0.07, 0.00, 0.03, 0.15, -0.04, -0.08, -0.05, 0.13, 0.06, -0.08, -0.00,
            0.01, 0.15, -0.12, -0.09, 0.02, 0.01, 0.17, -0.21, -0.07, 0.13, 0.01, 0.07,
            -0.08, 0.05, -0.12, -0.04, 0.07, -0.20, -0.08, 0.19, 0.10, -0.16, 0.02,
            0.20, -0.30, 1.00, -0.61, 0.28, -0.01, 0.05, -0.02, 0.05], [0.10, 0.04,
            0.06, 0.14, -0.05, -0.09, -0.06, 0.08, 0.06, -0.03, -0.03, -0.04, 0.11,
            -0.01, -0.03, -0.12, 0.04, 0.07, 0.11, -0.03, -0.08, 0.13, 0.13, -0.16,
            -0.09, 0.09, 0.05, 0.10, 0.11, -0.10, -0.10, 0.18, 0.10, -0.29, -0.08, 0.23,
            0.02, -0.12, 0.09, -0.61, 1.00, -0.62, 0.06, -0.02, 0.06, 0.04], [-0.12,
            -0.01, -0.09, 0.01, 0.12, 0.09, -0.03, -0.06, -0.06, 0.10, -0.03, -0.02,
            -0.07, 0.01, 0.02, 0.10, -0.04, -0.08, -0.11, 0.16, 0.11, -0.01, -0.13,
            0.11, 0.15, -0.10, -0.02, -0.09, -0.03, 0.21, 0.11, -0.22, -0.11, 0.23,
            0.04, -0.30, -0.09, 0.08, -0.25, 0.28, -0.62, 1.00, -0.00, 0.05, 0.02, 0.12],
          [-0.03, 0.04, -0.09, -0.05, 0.04, 0.09, 0.07, -0.05, -0.04, -0.01, -0.06,
            -0.02, -0.11, 0.11, 0.09, 0.08, -0.02, -0.05, 0.02, 0.06, 0.01, 0.05, 0.10,
            -0.15, -0.08, 0.15, 0.01, 0.13, 0.17, -0.01, -0.23, -0.02, 0.05, 0.12, 0.06,
            -0.23, -0.12, -0.02, -0.00, -0.01, 0.06, -0.00, 1.00, -0.58, 0.52, -0.14],
          [0.03, 0.04, 0.11, 0.06, -0.01, -0.11, -0.03, -0.02, 0.07, -0.05, 0.06, 0.04,
            0.07, -0.08, -0.07, -0.05, 0.01, 0.04, 0.01, 0.05, 0.10, -0.10, -0.07, 0.19,
            0.10, -0.03, -0.09, -0.15, -0.22, -0.01, 0.18, 0.10, -0.15, -0.21, -0.06,
            0.10, 0.24, -0.20, -0.01, 0.05, -0.02, 0.05, -0.58, 1.00, -0.57, 0.47],
          [-0.02, -0.02, -0.10, -0.02, 0.00, 0.13, -0.03, 0.07, -0.05, 0.05, -0.06,
            0.01, -0.03, 0.01, 0.03, 0.05, -0.00, -0.08, 0.09, -0.13, -0.06, 0.20, 0.15,
            -0.04, -0.11, -0.04, 0.02, 0.22, 0.09, 0.12, -0.21, -0.23, 0.09, 0.12, 0.05,
            -0.29, -0.18, 0.10, 0.05, -0.02, 0.06, 0.02, 0.52, -0.57, 1.00, -0.53],
          [-0.02, -0.04, 0.09, 0.00, 0.06, -0.08, 0.00, -0.04, 0.10, -0.00, 0.04, -0.06,
            0.03, -0.01, -0.02, 0.01, -0.04, -0.01, -0.08, 0.17, 0.15, -0.07, -0.13,
            -0.00, 0.08, 0.22, 0.04, -0.24, -0.03, -0.25, 0.03, 0.16, -0.04, -0.33,
            -0.03, 0.17, 0.04, -0.17, -0.00, 0.05, 0.04, 0.12, -0.14, 0.47, -0.53, 1.00]],
        k-range: [1.75, 2.20]}, q2-range: [6.00, 8.00]}, q5: {k0: {correlations: [[
            1.00, 0.15, -0.06, 0.08, -0.01, -0.09, 0.03, -0.09, -0.05, -0.01, -0.00,
            0.09, 0.00, -0.02, 0.07, -0.01, 0.02, -0.04, 0.01, 0.02, -0.00, -0.01, -0.03,
            0.04, -0.02, 0.08, 0.01, 0.04, -0.08, 0.03, -0.04, -0.04, -0.00, 0.05, 0.03,
            0.08, 0.05, 0.03, 0.02, 0.01, -0.01, -0.05, 0.01, -0.04, -0.01, -0.00],
          [0.15, 1.00, -0.42, -0.13, -0.05, 0.01, -0.02, 0.24, -0.14, -0.05, -0.01,
            -0.12, 0.00, -0.31, 0.14, 0.08, 0.25, -0.09, -0.11, -0.07, 0.16, -0.19,
            0.00, 0.03, 0.11, -0.08, 0.27, 0.17, -0.07, 0.02, 0.25, 0.11, -0.28, -0.02,
            0.21, 0.17, -0.02, 0.01, 0.12, -0.11, -0.13, -0.20, -0.03, 0.10, -0.23,
            0.10], [-0.06, -0.42, 1.00, 0.09, -0.06, -0.09, 0.05, -0.15, 0.24, 0.02,
            -0.14, -0.06, -0.12, 0.19, -0.29, 0.15, -0.14, 0.14, 0.10, 0.05, -0.27,
            0.10, 0.06, 0.04, -0.14, 0.09, -0.10, 0.03, 0.07, -0.06, -0.05, 0.02, 0.08,
            -0.12, -0.14, -0.12, -0.25, -0.04, 0.08, 0.02, 0.31, 0.23, 0.01, -0.10,
            -0.02, -0.01], [0.08, -0.13, 0.09, 1.00, -0.53, -0.24, -0.06, -0.12, 0.11,
            0.04, -0.04, -0.06, 0.00, 0.04, 0.13, -0.39, 0.14, 0.04, -0.22, 0.12, 0.02,
            -0.12, -0.26, 0.17, 0.05, 0.10, -0.18, 0.21, 0.02, 0.12, 0.02, -0.05, 0.05,
            0.24, 0.03, -0.04, -0.04, 0.21, 0.08, -0.13, -0.01, -0.18, 0.08, 0.06, 0.10,
            0.12], [-0.01, -0.05, -0.06, -0.53, 1.00, -0.23, -0.08, -0.00, -0.13, -0.04,
            -0.02, 0.04, 0.01, 0.16, -0.20, 0.12, -0.51, 0.18, 0.22, -0.20, -0.09, 0.06,
            0.29, -0.26, 0.13, 0.07, 0.25, -0.18, 0.16, 0.02, -0.21, 0.03, 0.26, 0.03,
            -0.24, 0.03, 0.19, -0.03, -0.10, 0.06, -0.20, -0.12, 0.03, -0.19, 0.07,
            -0.29], [-0.09, 0.01, -0.09, -0.24, -0.23, 1.00, 0.09, -0.10, -0.15, -0.07,
            0.05, -0.05, 0.16, -0.23, 0.03, 0.03, 0.18, -0.42, -0.15, 0.05, 0.13, 0.08,
            -0.20, 0.08, -0.02, 0.01, -0.02, 0.00, -0.04, -0.02, 0.09, -0.12, -0.14,
            -0.12, -0.13, -0.14, -0.21, -0.12, -0.01, 0.29, 0.20, 0.52, -0.10, -0.04,
            -0.09, -0.01], [0.03, -0.02, 0.05, -0.06, -0.08, 0.09, 1.00, -0.53, -0.36,
            -0.08, -0.04, 0.29, -0.14, -0.05, 0.04, -0.09, 0.25, 0.03, 0.05, 0.05, -0.12,
            0.08, 0.03, 0.04, -0.31, 0.28, -0.03, 0.04, 0.01, -0.08, 0.03, 0.16, 0.01,
            0.00, -0.03, 0.23, -0.12, 0.12, -0.11, -0.12, -0.05, 0.05, -0.02, 0.00,
            0.11, 0.19], [-0.09, 0.24, -0.15, -0.12, -0.00, -0.10, -0.53, 1.00, -0.15,
            -0.05, 0.18, -0.28, -0.05, -0.21, 0.05, 0.25, -0.04, -0.01, 0.02, 0.02,
            0.19, -0.16, 0.10, 0.03, 0.39, -0.35, 0.18, 0.00, -0.18, 0.01, 0.18, 0.05,
            -0.17, -0.01, 0.38, 0.01, -0.04, -0.09, -0.09, -0.07, -0.08, -0.31, -0.12,
            0.07, -0.19, 0.01], [-0.05, -0.14, 0.24, 0.11, -0.13, -0.15, -0.36, -0.15,
            1.00, 0.30, -0.28, -0.09, 0.02, 0.08, -0.19, 0.07, -0.04, -0.08, 0.00, 0.00,
            -0.15, 0.08, 0.00, 0.06, -0.13, 0.04, -0.11, 0.08, 0.03, -0.06, -0.11, -0.12,
            -0.10, -0.11, -0.25, -0.09, 0.08, -0.20, 0.18, 0.20, 0.39, 0.24, -0.02,
            -0.01, 0.01, -0.15], [-0.01, -0.05, 0.02, 0.04, -0.04, -0.07, -0.08, -0.05,
            0.30, 1.00, -0.66, -0.31, -0.21, 0.21, 0.20, 0.02, -0.09, -0.08, 0.06, -0.05,
            0.04, 0.21, -0.17, 0.18, -0.05, -0.00, -0.43, 0.25, 0.00, 0.08, 0.00, -0.01,
            -0.05, 0.14, -0.14, 0.18, 0.09, 0.02, -0.18, -0.01, -0.05, 0.07, -0.07,
            0.06, 0.09, -0.02], [-0.00, -0.01, -0.14, -0.04, -0.02, 0.05, -0.04, 0.18,
            -0.28, -0.66, 1.00, -0.16, 0.20, -0.07, -0.05, -0.08, -0.04, 0.10, -0.03,
            0.05, 0.22, 0.04, 0.23, -0.18, 0.10, -0.05, 0.43, -0.47, -0.02, 0.00, -0.05,
            0.01, 0.19, -0.04, 0.07, -0.09, 0.04, 0.07, 0.06, -0.18, -0.16, -0.14, 0.02,
            -0.05, -0.04, -0.10], [0.09, -0.12, -0.06, -0.06, 0.04, -0.05, 0.29, -0.28,
            -0.09, -0.31, -0.16, 1.00, 0.21, -0.05, -0.21, -0.07, 0.10, 0.07, 0.03,
            0.03, -0.11, -0.06, -0.01, 0.01, -0.06, 0.11, -0.24, 0.15, -0.07, -0.12,
            -0.19, -0.03, -0.17, -0.04, 0.13, -0.18, -0.13, 0.01, 0.19, 0.15, 0.20,
            0.11, 0.10, 0.03, -0.04, 0.13], [0.00, 0.00, -0.12, 0.00, 0.01, 0.16, -0.14,
            -0.05, 0.02, -0.21, 0.20, 0.21, 1.00, -0.58, -0.36, -0.34, 0.04, 0.39, -0.02,
            0.14, 0.01, 0.05, -0.05, 0.13, -0.19, 0.07, -0.14, -0.07, -0.01, 0.07, -0.07,
            0.01, -0.11, 0.12, 0.06, -0.08, 0.01, 0.17, 0.10, -0.05, 0.11, 0.01, 0.07,
            0.03, -0.09, 0.00], [-0.02, -0.31, 0.19, 0.04, 0.16, -0.23, -0.05, -0.21,
            0.08, 0.21, -0.07, -0.05, -0.58, 1.00, -0.10, 0.02, -0.14, -0.13, 0.19,
            0.00, 0.00, 0.04, 0.16, -0.06, 0.16, -0.18, 0.03, -0.19, 0.15, -0.01, -0.04,
            -0.08, 0.18, -0.08, -0.16, 0.01, 0.04, 0.00, -0.04, -0.02, -0.17, 0.06,
            0.08, -0.09, 0.08, -0.05], [0.07, 0.14, -0.29, 0.13, -0.20, 0.03, 0.04,
            0.05, -0.19, 0.20, -0.05, -0.21, -0.36, -0.10, 1.00, 0.33, -0.11, -0.43,
            -0.11, -0.06, 0.14, -0.03, -0.13, -0.02, -0.08, 0.08, -0.04, 0.19, -0.20,
            0.04, -0.07, 0.01, 0.02, -0.05, -0.05, 0.06, 0.27, -0.18, -0.07, 0.09, -0.19,
            -0.03, 0.05, 0.04, 0.11, -0.05], [-0.01, 0.08, 0.15, -0.39, 0.12, 0.03,
            -0.09, 0.25, 0.07, 0.02, -0.08, -0.07, -0.34, 0.02, 0.33, 1.00, -0.56, -0.53,
            0.01, 0.05, -0.10, 0.08, 0.06, -0.09, -0.13, 0.05, -0.00, 0.14, -0.07, -0.09,
            -0.11, 0.18, 0.01, -0.22, -0.00, 0.14, 0.08, -0.28, 0.09, 0.20, 0.02, 0.05,
            0.06, -0.11, -0.07, -0.11], [0.02, 0.25, -0.14, 0.14, -0.51, 0.18, 0.25,
            -0.04, -0.04, -0.09, -0.04, 0.10, 0.04, -0.14, -0.11, -0.56, 1.00, 0.04,
            -0.00, 0.02, 0.13, -0.12, -0.11, 0.07, 0.12, -0.16, 0.15, -0.02, -0.02,
            -0.07, 0.32, -0.11, -0.34, 0.02, 0.19, -0.01, -0.17, 0.07, -0.05, -0.05,
            0.19, 0.03, -0.08, 0.19, -0.07, 0.27], [-0.04, -0.09, 0.14, 0.04, 0.18,
            -0.42, 0.03, -0.01, -0.08, -0.08, 0.10, 0.07, 0.39, -0.13, -0.43, -0.53,
            0.04, 1.00, 0.13, -0.05, -0.08, -0.04, 0.06, 0.03, -0.11, 0.02, -0.09, -0.07,
            -0.01, 0.11, 0.03, -0.03, 0.03, 0.09, 0.18, -0.10, -0.04, 0.26, -0.09, -0.37,
            -0.10, -0.22, -0.06, 0.10, 0.01, 0.03], [0.01, -0.11, 0.10, -0.22, 0.22,
            -0.15, 0.05, 0.02, 0.00, 0.06, -0.03, 0.03, -0.02, 0.19, -0.11, 0.01, -0.00,
            0.13, 1.00, -0.35, 0.11, -0.20, 0.32, -0.15, 0.01, -0.11, 0.20, -0.09, 0.07,
            -0.05, 0.02, 0.03, -0.00, -0.15, 0.03, 0.04, 0.19, -0.04, -0.17, -0.14,
            -0.03, -0.08, 0.09, -0.04, -0.03, -0.06], [0.02, -0.07, 0.05, 0.12, -0.20,
            0.05, 0.05, 0.02, 0.00, -0.05, 0.05, 0.03, 0.14, 0.00, -0.06, 0.05, 0.02,
            -0.05, -0.35, 1.00, -0.22, 0.01, -0.12, 0.12, -0.11, -0.09, -0.07, 0.15,
            -0.05, 0.05, 0.04, 0.09, -0.19, 0.00, 0.05, 0.03, -0.04, 0.08, -0.10, 0.15,
            -0.05, 0.05, -0.03, -0.04, -0.13, 0.21], [-0.00, 0.16, -0.27, 0.02, -0.09,
            0.13, -0.12, 0.19, -0.15, 0.04, 0.22, -0.11, 0.01, 0.00, 0.14, -0.10, 0.13,
            -0.08, 0.11, -0.22, 1.00, -0.38, 0.10, -0.28, 0.47, -0.20, 0.23, -0.23,
            0.02, 0.03, 0.06, -0.14, 0.05, 0.03, 0.19, -0.15, 0.11, -0.02, -0.11, -0.11,
            -0.22, -0.12, -0.02, 0.05, -0.07, -0.01], [-0.01, -0.19, 0.10, -0.12, 0.06,
            0.08, 0.08, -0.16, 0.08, 0.21, 0.04, -0.06, 0.05, 0.04, -0.03, 0.08, -0.12,
            -0.04, -0.20, 0.01, -0.38, 1.00, -0.26, -0.09, -0.19, 0.24, -0.26, -0.08,
            0.03, 0.08, -0.23, 0.02, 0.07, 0.08, -0.28, 0.05, -0.03, 0.07, 0.11, -0.13,
            0.21, 0.08, -0.05, -0.19, 0.15, -0.23], [-0.03, 0.00, 0.06, -0.26, 0.29,
            -0.20, 0.03, 0.10, 0.00, -0.17, 0.23, -0.01, -0.05, 0.16, -0.13, 0.06, -0.11,
            0.06, 0.32, -0.12, 0.10, -0.26, 1.00, -0.42, 0.27, -0.40, 0.29, -0.28, -0.00,
            -0.15, 0.03, 0.04, 0.18, -0.20, 0.12, -0.01, 0.10, -0.14, 0.02, -0.13, -0.16,
            -0.05, -0.05, -0.07, 0.02, -0.09], [0.04, 0.03, 0.04, 0.17, -0.26, 0.08,
            0.04, 0.03, 0.06, 0.18, -0.18, 0.01, 0.13, -0.06, -0.02, -0.09, 0.07, 0.03,
            -0.15, 0.12, -0.28, -0.09, -0.42, 1.00, -0.40, -0.05, -0.25, 0.09, -0.18,
            0.02, 0.07, 0.07, -0.29, 0.10, 0.01, 0.16, -0.18, -0.01, 0.00, 0.14, -0.01,
            0.20, -0.10, 0.17, -0.20, 0.24], [-0.02, 0.11, -0.14, 0.05, 0.13, -0.02,
            -0.31, 0.39, -0.13, -0.05, 0.10, -0.06, -0.19, 0.16, -0.08, -0.13, 0.12,
            -0.11, 0.01, -0.11, 0.47, -0.19, 0.27, -0.40, 1.00, -0.53, 0.31, -0.17,
            0.02, 0.03, 0.14, -0.15, 0.12, -0.00, 0.19, -0.19, 0.00, -0.01, -0.02, -0.02,
            -0.03, -0.12, -0.03, -0.01, -0.06, -0.07], [0.08, -0.08, 0.09, 0.10, 0.07,
            0.01, 0.28, -0.35, 0.04, -0.00, -0.05, 0.11, 0.07, -0.18, 0.08, 0.05, -0.16,
            0.02, -0.11, -0.09, -0.20, 0.24, -0.40, -0.05, -0.53, 1.00, -0.18, 0.17,
            0.04, -0.00, -0.23, 0.07, 0.01, 0.14, -0.30, 0.02, -0.01, 0.12, 0.01, 0.10,
            0.17, -0.07, 0.20, -0.16, 0.21, -0.24], [0.01, 0.27, -0.10, -0.18, 0.25,
            -0.02, -0.03, 0.18, -0.11, -0.43, 0.43, -0.24, -0.14, 0.03, -0.04, -0.00,
            0.15, -0.09, 0.20, -0.07, 0.23, -0.26, 0.29, -0.25, 0.31, -0.18, 1.00, -0.48,
            0.17, -0.03, 0.09, -0.03, 0.11, -0.13, 0.00, -0.01, 0.11, -0.08, -0.05,
            0.12, 0.06, -0.16, 0.03, -0.03, -0.13, -0.11], [0.04, 0.17, 0.03, 0.21,
            -0.18, 0.00, 0.04, 0.00, 0.08, 0.25, -0.47, 0.15, -0.07, -0.19, 0.19, 0.14,
            -0.02, -0.07, -0.09, 0.15, -0.23, -0.08, -0.28, 0.09, -0.17, 0.17, -0.48,
            1.00, -0.05, 0.08, -0.04, 0.05, -0.21, 0.00, -0.02, 0.10, -0.11, 0.01, 0.10,
            -0.00, 0.05, 0.06, -0.02, 0.20, -0.12, 0.27], [-0.08, -0.07, 0.07, 0.02,
            0.16, -0.04, 0.01, -0.18, 0.03, 0.00, -0.02, -0.07, -0.01, 0.15, -0.20,
            -0.07, -0.02, -0.01, 0.07, -0.05, 0.02, 0.03, -0.00, -0.18, 0.02, 0.04,
            0.17, -0.05, 1.00, -0.60, -0.18, 0.07, 0.28, -0.07, -0.08, -0.05, -0.18,
            0.13, 0.11, -0.08, 0.01, -0.15, 0.13, -0.08, 0.03, 0.07], [0.03, 0.02, -0.06,
            0.12, 0.02, -0.02, -0.08, 0.01, -0.06, 0.08, 0.00, -0.12, 0.07, -0.01, 0.04,
            -0.09, -0.07, 0.11, -0.05, 0.05, 0.03, 0.08, -0.15, 0.02, 0.03, -0.00, -0.03,
            0.08, -0.60, 1.00, 0.07, -0.18, -0.07, 0.33, -0.04, 0.13, 0.14, 0.06, -0.10,
            -0.12, -0.07, -0.03, -0.11, 0.03, -0.13, -0.10], [-0.04, 0.25, -0.05, 0.02,
            -0.21, 0.09, 0.03, 0.18, -0.11, 0.00, -0.05, -0.19, -0.07, -0.04, -0.07,
            -0.11, 0.32, 0.03, 0.02, 0.04, 0.06, -0.23, 0.03, 0.07, 0.14, -0.23, 0.09,
            -0.04, -0.18, 0.07, 1.00, -0.51, -0.24, 0.03, 0.14, 0.04, 0.01, 0.01, -0.06,
            0.08, -0.19, -0.14, -0.07, 0.11, -0.00, 0.21], [-0.04, 0.11, 0.02, -0.05,
            0.03, -0.12, 0.16, 0.05, -0.12, -0.01, 0.01, -0.03, 0.01, -0.08, 0.01, 0.18,
            -0.11, -0.03, 0.03, 0.09, -0.14, 0.02, 0.04, 0.07, -0.15, 0.07, -0.03, 0.05,
            0.07, -0.18, -0.51, 1.00, 0.03, -0.04, 0.05, 0.38, 0.01, 0.14, -0.09, -0.16,
            -0.09, -0.02, 0.02, -0.21, -0.06, -0.08], [-0.00, -0.28, 0.08, 0.05, 0.26,
            -0.14, 0.01, -0.17, -0.10, -0.05, 0.19, -0.17, -0.11, 0.18, 0.02, 0.01,
            -0.34, 0.03, -0.00, -0.19, 0.05, 0.07, 0.18, -0.29, 0.12, 0.01, 0.11, -0.21,
            0.28, -0.07, -0.24, 0.03, 1.00, -0.40, -0.23, 0.08, -0.17, 0.23, -0.02,
            -0.20, -0.09, -0.16, -0.00, 0.02, 0.27, -0.21], [0.05, -0.02, -0.12, 0.24,
            0.03, -0.12, 0.00, -0.01, -0.11, 0.14, -0.04, -0.04, 0.12, -0.08, -0.05,
            -0.22, 0.02, 0.09, -0.15, 0.00, 0.03, 0.08, -0.20, 0.10, -0.00, 0.14, -0.13,
            0.00, -0.07, 0.33, 0.03, -0.04, -0.40, 1.00, 0.09, -0.01, 0.21, 0.04, -0.03,
            -0.07, -0.10, -0.21, -0.08, -0.06, -0.11, 0.05], [0.03, 0.21, -0.14, 0.03,
            -0.24, -0.13, -0.03, 0.38, -0.25, -0.14, 0.07, 0.13, 0.06, -0.16, -0.05,
            -0.00, 0.19, 0.18, 0.03, 0.05, 0.19, -0.28, 0.12, 0.01, 0.19, -0.30, 0.00,
            -0.02, -0.08, -0.04, 0.14, 0.05, -0.23, 0.09, 1.00, -0.38, -0.20, 0.21,
            -0.11, -0.23, -0.12, -0.08, 0.10, 0.19, -0.20, 0.28], [0.08, 0.17, -0.12,
            -0.04, 0.03, -0.14, 0.23, 0.01, -0.09, 0.18, -0.09, -0.18, -0.08, 0.01,
            0.06, 0.14, -0.01, -0.10, 0.04, 0.03, -0.15, 0.05, -0.01, 0.16, -0.19, 0.02,
            -0.01, 0.10, -0.05, 0.13, 0.04, 0.38, 0.08, -0.01, -0.38, 1.00, 0.19, 0.05,
            0.02, -0.01, -0.15, -0.21, -0.11, -0.02, 0.04, 0.05], [0.05, -0.02, -0.25,
            -0.04, 0.19, -0.21, -0.12, -0.04, 0.08, 0.09, 0.04, -0.13, 0.01, 0.04, 0.27,
            0.08, -0.17, -0.04, 0.19, -0.04, 0.11, -0.03, 0.10, -0.18, 0.00, -0.01,
            0.11, -0.11, -0.18, 0.14, 0.01, 0.01, -0.17, 0.21, -0.20, 0.19, 1.00, -0.51,
            -0.15, 0.01, -0.15, -0.16, 0.16, -0.15, 0.08, -0.18], [0.03, 0.01, -0.04,
            0.21, -0.03, -0.12, 0.12, -0.09, -0.20, 0.02, 0.07, 0.01, 0.17, 0.00, -0.18,
            -0.28, 0.07, 0.26, -0.04, 0.08, -0.02, 0.07, -0.14, -0.01, -0.01, 0.12,
            -0.08, 0.01, 0.13, 0.06, 0.01, 0.14, 0.23, 0.04, 0.21, 0.05, -0.51, 1.00,
            0.06, -0.08, -0.10, -0.18, 0.12, 0.06, 0.19, 0.02], [0.02, 0.12, 0.08, 0.08,
            -0.10, -0.01, -0.11, -0.09, 0.18, -0.18, 0.06, 0.19, 0.10, -0.04, -0.07,
            0.09, -0.05, -0.09, -0.17, -0.10, -0.11, 0.11, 0.02, 0.00, -0.02, 0.01,
            -0.05, 0.10, 0.11, -0.10, -0.06, -0.09, -0.02, -0.03, -0.11, 0.02, -0.15,
            0.06, 1.00, 0.09, 0.09, 0.10, -0.01, 0.05, 0.07, -0.02], [0.01, -0.11, 0.02,
            -0.13, 0.06, 0.29, -0.12, -0.07, 0.20, -0.01, -0.18, 0.15, -0.05, -0.02,
            0.09, 0.20, -0.05, -0.37, -0.14, 0.15, -0.11, -0.13, -0.13, 0.14, -0.02,
            0.10, 0.12, -0.00, -0.08, -0.12, 0.08, -0.16, -0.20, -0.07, -0.23, -0.01,
            0.01, -0.08, 0.09, 1.00, 0.23, 0.28, 0.04, 0.06, 0.01, 0.01], [-0.01, -0.13,
            0.31, -0.01, -0.20, 0.20, -0.05, -0.08, 0.39, -0.05, -0.16, 0.20, 0.11,
            -0.17, -0.19, 0.02, 0.19, -0.10, -0.03, -0.05, -0.22, 0.21, -0.16, -0.01,
            -0.03, 0.17, 0.06, 0.05, 0.01, -0.07, -0.19, -0.09, -0.09, -0.10, -0.12,
            -0.15, -0.15, -0.10, 0.09, 0.23, 1.00, 0.20, 0.09, 0.04, 0.03, -0.13], [
            -0.05, -0.20, 0.23, -0.18, -0.12, 0.52, 0.05, -0.31, 0.24, 0.07, -0.14,
            0.11, 0.01, 0.06, -0.03, 0.05, 0.03, -0.22, -0.08, 0.05, -0.12, 0.08, -0.05,
            0.20, -0.12, -0.07, -0.16, 0.06, -0.15, -0.03, -0.14, -0.02, -0.16, -0.21,
            -0.08, -0.21, -0.16, -0.18, 0.10, 0.28, 0.20, 1.00, -0.02, 0.03, -0.12,
            0.04], [0.01, -0.03, 0.01, 0.08, 0.03, -0.10, -0.02, -0.12, -0.02, -0.07,
            0.02, 0.10, 0.07, 0.08, 0.05, 0.06, -0.08, -0.06, 0.09, -0.03, -0.02, -0.05,
            -0.05, -0.10, -0.03, 0.20, 0.03, -0.02, 0.13, -0.11, -0.07, 0.02, -0.00,
            -0.08, 0.10, -0.11, 0.16, 0.12, -0.01, 0.04, 0.09, -0.02, 1.00, -0.33, 0.19,
            -0.08], [-0.04, 0.10, -0.10, 0.06, -0.19, -0.04, 0.00, 0.07, -0.01, 0.06,
            -0.05, 0.03, 0.03, -0.09, 0.04, -0.11, 0.19, 0.10, -0.04, -0.04, 0.05, -0.19,
            -0.07, 0.17, -0.01, -0.16, -0.03, 0.20, -0.08, 0.03, 0.11, -0.21, 0.02,
            -0.06, 0.19, -0.02, -0.15, 0.06, 0.05, 0.06, 0.04, 0.03, -0.33, 1.00, -0.37,
            0.46], [-0.01, -0.23, -0.02, 0.10, 0.07, -0.09, 0.11, -0.19, 0.01, 0.09,
            -0.04, -0.04, -0.09, 0.08, 0.11, -0.07, -0.07, 0.01, -0.03, -0.13, -0.07,
            0.15, 0.02, -0.20, -0.06, 0.21, -0.13, -0.12, 0.03, -0.13, -0.00, -0.06,
            0.27, -0.11, -0.20, 0.04, 0.08, 0.19, 0.07, 0.01, 0.03, -0.12, 0.19, -0.37,
            1.00, -0.50], [-0.00, 0.10, -0.01, 0.12, -0.29, -0.01, 0.19, 0.01, -0.15,
            -0.02, -0.10, 0.13, 0.00, -0.05, -0.05, -0.11, 0.27, 0.03, -0.06, 0.21,
            -0.01, -0.23, -0.09, 0.24, -0.07, -0.24, -0.11, 0.27, 0.07, -0.10, 0.21,
            -0.08, -0.21, 0.05, 0.28, 0.05, -0.18, 0.02, -0.02, 0.01, -0.13, 0.04, -0.08,
            0.46, -0.50, 1.00]], k-range: [1.44, 1.59]}, k1: {correlations: [[1.00,
            0.09, -0.09, 0.01, 0.01, 0.05, 0.03, 0.01, -0.01, -0.03, -0.01, 0.07, 0.02,
            0.06, -0.07, -0.00, -0.04, 0.01, 0.05, -0.04, 0.01, 0.01, 0.04, 0.04, -0.01,
            0.01, 0.11, -0.05, 0.02, 0.01, 0.00, -0.07, -0.01, 0.03, 0.01, -0.01, -0.00,
            0.01, 0.02, 0.01, -0.02, 0.05, 0.00, -0.00, 0.05, 0.00], [0.09, 1.00, -0.43,
            0.18, -0.28, 0.16, -0.07, 0.25, -0.09, 0.18, 0.02, 0.20, -0.16, -0.06, -0.05,
            0.06, -0.09, -0.15, -0.11, -0.26, -0.22, 0.05, 0.11, -0.17, -0.30, -0.02,
            0.16, -0.16, 0.05, 0.18, 0.14, -0.06, 0.13, 0.24, 0.15, 0.08, 0.11, -0.10,
            -0.03, 0.12, -0.10, 0.04, -0.05, 0.03, -0.06, -0.20], [-0.09, -0.43, 1.00,
            0.04, 0.14, -0.37, 0.05, -0.11, 0.06, 0.05, 0.17, -0.13, 0.08, -0.09, -0.01,
            -0.15, -0.04, 0.11, -0.14, 0.03, -0.04, -0.11, -0.20, 0.25, -0.03, -0.17,
            -0.12, 0.02, -0.01, -0.16, 0.03, 0.04, 0.04, -0.09, 0.02, 0.11, -0.00, 0.12,
            0.04, -0.14, 0.10, -0.10, -0.00, -0.11, 0.04, -0.04], [0.01, 0.18, 0.04,
            1.00, -0.37, -0.04, -0.38, 0.39, 0.15, 0.10, -0.17, 0.15, -0.10, 0.15, -0.04,
            -0.31, -0.02, 0.03, -0.06, -0.07, -0.28, -0.14, 0.03, -0.20, -0.34, 0.02,
            -0.05, -0.05, -0.05, 0.16, 0.24, 0.22, 0.10, 0.10, 0.17, 0.06, 0.23, -0.02,
            0.25, 0.01, 0.34, -0.18, 0.04, -0.11, -0.19, -0.23], [0.01, -0.28, 0.14,
            -0.37, 1.00, -0.42, 0.37, -0.32, 0.20, -0.22, 0.19, -0.18, 0.22, -0.09,
            0.04, -0.05, -0.23, 0.07, -0.10, 0.06, 0.11, -0.22, -0.32, 0.12, 0.31, -0.28,
            -0.11, -0.00, 0.12, -0.13, 0.05, 0.18, 0.12, -0.04, 0.10, 0.09, 0.03, 0.18,
            -0.04, -0.18, -0.02, -0.15, -0.01, -0.02, 0.01, -0.04], [0.05, 0.16, -0.37,
            -0.04, -0.42, 1.00, 0.11, 0.22, -0.45, 0.13, -0.18, 0.02, -0.07, 0.08, -0.02,
            0.09, 0.00, -0.19, -0.01, -0.08, -0.23, 0.25, -0.04, -0.18, -0.24, 0.27,
            0.12, -0.04, 0.03, 0.01, 0.01, -0.21, 0.01, 0.09, 0.02, 0.02, 0.05, 0.01,
            -0.10, 0.11, -0.17, 0.24, -0.10, 0.05, -0.08, 0.02], [0.03, -0.07, 0.05,
            -0.38, 0.37, 0.11, 1.00, -0.53, -0.01, -0.44, 0.43, -0.03, -0.04, -0.12,
            0.07, -0.07, 0.13, -0.11, 0.11, -0.08, 0.03, -0.08, -0.39, 0.12, 0.13, -0.17,
            -0.10, -0.10, 0.12, 0.01, 0.08, -0.03, 0.04, 0.08, 0.09, 0.09, 0.04, 0.03,
            -0.18, 0.15, -0.08, 0.31, -0.22, -0.08, 0.08, -0.08], [0.01, 0.25, -0.11,
            0.39, -0.32, 0.22, -0.53, 1.00, -0.43, 0.45, -0.46, 0.15, -0.15, -0.00,
            -0.04, 0.16, -0.15, 0.17, 0.06, 0.02, -0.26, 0.03, 0.21, -0.37, -0.27, 0.11,
            0.13, -0.10, 0.06, 0.13, 0.10, 0.05, 0.13, 0.09, 0.12, 0.08, 0.14, 0.00,
            0.03, -0.01, -0.09, -0.05, 0.08, -0.06, -0.15, -0.06], [-0.01, -0.09, 0.06,
            0.15, 0.20, -0.45, -0.01, -0.43, 1.00, -0.01, 0.14, -0.34, 0.09, -0.05,
            -0.14, -0.14, 0.16, 0.02, -0.11, 0.19, -0.04, -0.13, -0.18, 0.13, 0.05,
            -0.07, -0.24, 0.21, 0.02, -0.02, 0.02, 0.09, -0.00, -0.04, 0.06, -0.01,
            -0.10, 0.08, 0.06, -0.12, 0.18, -0.29, 0.05, -0.01, -0.03, -0.02], [-0.03,
            0.18, 0.05, 0.10, -0.22, 0.13, -0.44, 0.45, -0.01, 1.00, -0.56, -0.02, -0.46,
            0.41, -0.06, 0.17, -0.24, -0.04, -0.07, -0.02, -0.09, 0.11, 0.06, -0.12,
            -0.29, -0.03, 0.15, 0.04, 0.22, -0.09, -0.12, -0.03, 0.20, 0.04, 0.00, 0.06,
            -0.05, 0.12, -0.06, -0.08, 0.01, -0.16, -0.07, 0.02, -0.10, 0.07], [-0.01,
            0.02, 0.17, -0.17, 0.19, -0.18, 0.43, -0.46, 0.14, -0.56, 1.00, -0.43, 0.44,
            -0.53, 0.25, -0.28, 0.14, -0.04, -0.02, -0.03, 0.19, -0.06, -0.08, 0.09,
            0.10, -0.25, -0.21, 0.10, -0.08, 0.11, 0.15, -0.10, -0.06, 0.10, 0.10, 0.00,
            0.10, -0.02, -0.03, -0.08, -0.00, -0.01, -0.11, -0.04, 0.02, -0.07], [0.07,
            0.20, -0.13, 0.15, -0.18, 0.02, -0.03, 0.15, -0.34, -0.02, -0.43, 1.00,
            -0.06, 0.26, -0.35, -0.02, -0.07, -0.14, 0.03, -0.05, -0.07, 0.05, 0.08,
            0.03, -0.21, 0.14, 0.16, -0.26, -0.03, 0.08, 0.03, 0.15, 0.02, -0.04, -0.13,
            0.03, 0.13, -0.09, 0.04, 0.08, -0.10, 0.25, 0.08, -0.05, 0.10, -0.11], [
            0.02, -0.16, 0.08, -0.10, 0.22, -0.07, -0.04, -0.15, 0.09, -0.46, 0.44,
            -0.06, 1.00, -0.58, -0.13, -0.43, 0.32, -0.11, -0.14, 0.18, 0.00, -0.01,
            0.10, -0.01, 0.09, 0.09, -0.18, 0.07, -0.26, -0.07, 0.21, -0.04, -0.17,
            -0.08, 0.03, 0.05, 0.15, 0.05, 0.09, -0.23, -0.11, -0.08, 0.22, -0.02, 0.03,
            -0.17], [0.06, -0.06, -0.09, 0.15, -0.09, 0.08, -0.12, -0.00, -0.05, 0.41,
            -0.53, 0.26, -0.58, 1.00, -0.39, 0.37, -0.49, 0.27, 0.05, -0.09, 0.14, -0.01,
            -0.01, 0.09, -0.04, 0.07, 0.17, -0.10, 0.12, -0.18, -0.17, 0.18, 0.13, -0.13,
            -0.05, 0.01, -0.06, 0.10, -0.02, 0.05, 0.08, 0.04, -0.10, -0.00, -0.00,
            0.04], [-0.07, -0.05, -0.01, -0.04, 0.04, -0.02, 0.07, -0.04, -0.14, -0.06,
            0.25, -0.35, -0.13, -0.39, 1.00, -0.10, 0.25, -0.42, 0.10, -0.17, 0.11,
            0.14, -0.02, 0.01, 0.15, -0.17, -0.06, 0.08, -0.02, 0.18, 0.02, -0.08, -0.11,
            0.19, 0.07, -0.12, -0.00, -0.09, -0.00, -0.02, 0.12, -0.19, -0.11, 0.14,
            -0.07, 0.32], [-0.00, 0.06, -0.15, -0.31, -0.05, 0.09, -0.07, 0.16, -0.14,
            0.17, -0.28, -0.02, -0.43, 0.37, -0.10, 1.00, -0.44, 0.27, 0.04, 0.01, 0.12,
            0.05, 0.01, 0.18, 0.26, 0.10, -0.03, 0.05, 0.08, 0.04, -0.28, -0.12, 0.06,
            -0.02, -0.06, -0.10, -0.19, 0.07, -0.12, 0.08, -0.29, 0.03, 0.05, 0.16,
            -0.07, 0.32], [-0.04, -0.09, -0.04, -0.02, -0.23, 0.00, 0.13, -0.15, 0.16,
            -0.24, 0.14, -0.07, 0.32, -0.49, 0.25, -0.44, 1.00, -0.46, 0.20, 0.02, -0.12,
            0.09, 0.16, 0.00, 0.07, 0.23, 0.01, -0.03, -0.14, 0.05, 0.05, -0.19, -0.18,
            0.04, -0.04, -0.03, 0.03, -0.11, 0.02, 0.08, 0.05, 0.02, 0.07, -0.01, 0.06,
            -0.02], [0.01, -0.15, 0.11, 0.03, 0.07, -0.19, -0.11, 0.17, 0.02, -0.04,
            -0.04, -0.14, -0.11, 0.27, -0.42, 0.27, -0.46, 1.00, 0.07, 0.17, 0.11, -0.21,
            0.15, -0.06, 0.12, -0.04, -0.10, -0.03, 0.06, -0.16, -0.14, 0.22, 0.08,
            -0.13, 0.03, 0.09, -0.05, -0.07, -0.02, 0.08, -0.04, -0.01, 0.06, -0.10,
            0.24, -0.29], [0.05, -0.11, -0.14, -0.06, -0.10, -0.01, 0.11, 0.06, -0.11,
            -0.07, -0.02, 0.03, -0.14, 0.05, 0.10, 0.04, 0.20, 0.07, 1.00, -0.34, -0.07,
            0.16, 0.14, -0.09, 0.16, -0.01, 0.16, -0.09, 0.20, -0.05, -0.17, 0.05, -0.14,
            0.08, -0.07, -0.11, 0.06, -0.12, -0.20, 0.21, 0.11, 0.16, 0.02, -0.15, 0.30,
            -0.06], [-0.04, -0.26, 0.03, -0.07, 0.06, -0.08, -0.08, 0.02, 0.19, -0.02,
            -0.03, -0.05, 0.18, -0.09, -0.17, 0.01, 0.02, 0.17, -0.34, 1.00, 0.17, -0.08,
            -0.05, 0.08, 0.02, -0.06, -0.15, 0.05, -0.10, 0.08, 0.02, 0.01, 0.05, -0.15,
            -0.10, -0.07, -0.13, 0.09, 0.20, -0.10, -0.24, -0.09, 0.21, 0.16, 0.11,
            0.11], [0.01, -0.22, -0.04, -0.28, 0.11, -0.23, 0.03, -0.26, -0.04, -0.09,
            0.19, -0.07, 0.00, 0.14, 0.11, 0.12, -0.12, 0.11, -0.07, 0.17, 1.00, -0.33,
            0.06, 0.20, 0.41, -0.22, -0.06, 0.11, -0.17, 0.01, -0.11, -0.03, -0.24,
            -0.08, -0.15, -0.06, -0.00, -0.06, 0.05, -0.02, 0.12, -0.06, -0.15, 0.30,
            -0.12, 0.39], [0.01, 0.05, -0.11, -0.14, -0.22, 0.25, -0.08, 0.03, -0.13,
            0.11, -0.06, 0.05, -0.01, -0.01, 0.14, 0.05, 0.09, -0.21, 0.16, -0.08, -0.33,
            1.00, 0.16, -0.14, -0.19, 0.15, 0.12, -0.07, 0.05, 0.02, -0.03, -0.10, -0.05,
            -0.06, -0.06, -0.07, -0.09, -0.08, -0.07, -0.08, -0.17, 0.08, 0.17, 0.24,
            0.22, -0.01], [0.04, 0.11, -0.20, 0.03, -0.32, -0.04, -0.39, 0.21, -0.18,
            0.06, -0.08, 0.08, 0.10, -0.01, -0.02, 0.01, 0.16, 0.15, 0.14, -0.05, 0.06,
            0.16, 1.00, -0.44, -0.14, 0.32, 0.06, 0.04, -0.22, 0.06, -0.21, -0.05, -0.03,
            -0.09, -0.14, -0.06, -0.18, -0.04, 0.18, 0.15, -0.17, 0.27, 0.29, -0.08,
            0.22, -0.13], [0.04, -0.17, 0.25, -0.20, 0.12, -0.18, 0.12, -0.37, 0.13,
            -0.12, 0.09, 0.03, -0.01, 0.09, 0.01, 0.18, 0.00, -0.06, -0.09, 0.08, 0.20,
            -0.14, -0.44, 1.00, 0.31, -0.22, -0.01, -0.23, 0.08, -0.17, -0.09, -0.06,
            -0.10, -0.01, -0.05, -0.10, -0.06, -0.03, -0.25, -0.12, 0.15, -0.26, 0.05,
            0.17, 0.10, 0.08], [-0.01, -0.30, -0.03, -0.34, 0.31, -0.24, 0.13, -0.27,
            0.05, -0.29, 0.10, -0.21, 0.09, -0.04, 0.15, 0.26, 0.07, 0.12, 0.16, 0.02,
            0.41, -0.19, -0.14, 0.31, 1.00, -0.34, -0.46, 0.37, -0.13, -0.11, -0.13,
            -0.07, -0.16, -0.06, -0.11, -0.11, -0.10, 0.01, 0.02, -0.06, 0.19, -0.25,
            0.04, 0.14, -0.03, 0.29], [0.01, -0.02, -0.17, 0.02, -0.28, 0.27, -0.17,
            0.11, -0.07, -0.03, -0.25, 0.14, 0.09, 0.07, -0.17, 0.10, 0.23, -0.04, -0.01,
            -0.06, -0.22, 0.15, 0.32, -0.22, -0.34, 1.00, 0.44, -0.25, -0.13, -0.09,
            -0.10, -0.06, -0.04, -0.10, -0.13, 0.00, -0.01, -0.21, -0.04, 0.17, -0.28,
            0.22, 0.02, -0.11, -0.02, 0.00], [0.11, 0.16, -0.12, -0.05, -0.11, 0.12,
            -0.10, 0.13, -0.24, 0.15, -0.21, 0.16, -0.18, 0.17, -0.06, -0.03, 0.01,
            -0.10, 0.16, -0.15, -0.06, 0.12, 0.06, -0.01, -0.46, 0.44, 1.00, -0.54,
            0.17, -0.10, -0.05, -0.05, -0.10, -0.01, -0.07, -0.01, 0.03, -0.18, -0.22,
            0.26, -0.14, 0.30, -0.17, 0.10, 0.01, -0.08], [-0.05, -0.16, 0.02, -0.05,
            -0.00, -0.04, -0.10, -0.10, 0.21, 0.04, 0.10, -0.26, 0.07, -0.10, 0.08,
            0.05, -0.03, -0.03, -0.09, 0.05, 0.11, -0.07, 0.04, -0.23, 0.37, -0.25,
            -0.54, 1.00, -0.18, 0.10, -0.05, -0.10, -0.09, -0.05, -0.02, -0.18, -0.19,
            0.20, 0.32, -0.20, 0.06, -0.16, -0.15, -0.17, -0.16, 0.37], [0.02, 0.05,
            -0.01, -0.05, 0.12, 0.03, 0.12, 0.06, 0.02, 0.22, -0.08, -0.03, -0.26, 0.12,
            -0.02, 0.08, -0.14, 0.06, 0.20, -0.10, -0.17, 0.05, -0.22, 0.08, -0.13,
            -0.13, 0.17, -0.18, 1.00, -0.28, -0.63, 0.24, 0.50, -0.09, -0.13, 0.16,
            0.12, -0.06, -0.15, 0.05, 0.07, -0.08, -0.20, 0.06, -0.08, 0.00], [0.01,
            0.18, -0.16, 0.16, -0.13, 0.01, 0.01, 0.13, -0.02, -0.09, 0.11, 0.08, -0.07,
            -0.18, 0.18, 0.04, 0.05, -0.16, -0.05, 0.08, 0.01, 0.02, 0.06, -0.17, -0.11,
            -0.09, -0.10, 0.10, -0.28, 1.00, 0.26, -0.53, -0.09, 0.35, 0.13, -0.23,
            -0.05, 0.08, -0.02, -0.05, -0.09, 0.22, -0.15, 0.04, -0.06, 0.16], [0.00,
            0.14, 0.03, 0.24, 0.05, 0.01, 0.08, 0.10, 0.02, -0.12, 0.15, 0.03, 0.21,
            -0.17, 0.02, -0.28, 0.05, -0.14, -0.17, 0.02, -0.11, -0.03, -0.21, -0.09,
            -0.13, -0.10, -0.05, -0.05, -0.63, 0.26, 1.00, -0.20, -0.54, 0.32, 0.58,
            -0.12, 0.06, 0.21, 0.07, -0.02, 0.02, 0.09, 0.06, -0.18, 0.01, -0.24], [
            -0.07, -0.06, 0.04, 0.22, 0.18, -0.21, -0.03, 0.05, 0.09, -0.03, -0.10,
            0.15, -0.04, 0.18, -0.08, -0.12, -0.19, 0.22, 0.05, 0.01, -0.03, -0.10,
            -0.05, -0.06, -0.07, -0.06, -0.05, -0.10, 0.24, -0.53, -0.20, 1.00, 0.29,
            -0.63, -0.14, 0.43, 0.27, -0.12, -0.00, -0.17, 0.22, -0.25, 0.03, -0.15,
            0.15, -0.17], [-0.01, 0.13, 0.04, 0.10, 0.12, 0.01, 0.04, 0.13, -0.00, 0.20,
            -0.06, 0.02, -0.17, 0.13, -0.11, 0.06, -0.18, 0.08, -0.14, 0.05, -0.24,
            -0.05, -0.03, -0.10, -0.16, -0.04, -0.10, -0.09, 0.50, -0.09, -0.54, 0.29,
            1.00, -0.28, -0.51, 0.46, 0.28, -0.12, 0.04, -0.07, 0.03, -0.23, -0.06,
            0.01, -0.19, -0.05], [0.03, 0.24, -0.09, 0.10, -0.04, 0.09, 0.08, 0.09,
            -0.04, 0.04, 0.10, -0.04, -0.08, -0.13, 0.19, -0.02, 0.04, -0.13, 0.08,
            -0.15, -0.08, -0.06, -0.09, -0.01, -0.06, -0.10, -0.01, -0.05, -0.09, 0.35,
            0.32, -0.63, -0.28, 1.00, 0.46, -0.60, -0.13, 0.21, -0.08, 0.19, -0.15,
            0.05, -0.05, 0.10, -0.17, 0.03], [0.01, 0.15, 0.02, 0.17, 0.10, 0.02, 0.09,
            0.12, 0.06, 0.00, 0.10, -0.13, 0.03, -0.05, 0.07, -0.06, -0.04, 0.03, -0.07,
            -0.10, -0.15, -0.06, -0.14, -0.05, -0.11, -0.13, -0.07, -0.02, -0.13, 0.13,
            0.58, -0.14, -0.51, 0.46, 1.00, -0.33, -0.34, 0.48, -0.05, 0.04, -0.15,
            0.09, -0.05, -0.09, -0.06, -0.22], [-0.01, 0.08, 0.11, 0.06, 0.09, 0.02,
            0.09, 0.08, -0.01, 0.06, 0.00, 0.03, 0.05, 0.01, -0.12, -0.10, -0.03, 0.09,
            -0.11, -0.07, -0.06, -0.07, -0.06, -0.10, -0.11, 0.00, -0.01, -0.18, 0.16,
            -0.23, -0.12, 0.43, 0.46, -0.60, -0.33, 1.00, 0.54, -0.53, 0.17, -0.15,
            0.03, -0.17, 0.07, -0.07, -0.03, -0.29], [-0.00, 0.11, -0.00, 0.23, 0.03,
            0.05, 0.04, 0.14, -0.10, -0.05, 0.10, 0.13, 0.15, -0.06, -0.00, -0.19, 0.03,
            -0.05, 0.06, -0.13, -0.00, -0.09, -0.18, -0.06, -0.10, -0.01, 0.03, -0.19,
            0.12, -0.05, 0.06, 0.27, 0.28, -0.13, -0.34, 0.54, 1.00, -0.45, 0.02, -0.24,
            0.17, -0.23, -0.02, -0.12, -0.01, -0.09], [0.01, -0.10, 0.12, -0.02, 0.18,
            0.01, 0.03, 0.00, 0.08, 0.12, -0.02, -0.09, 0.05, 0.10, -0.09, 0.07, -0.11,
            -0.07, -0.12, 0.09, -0.06, -0.08, -0.04, -0.03, 0.01, -0.21, -0.18, 0.20,
            -0.06, 0.08, 0.21, -0.12, -0.12, 0.21, 0.48, -0.53, -0.45, 1.00, -0.03,
            -0.04, -0.08, 0.23, -0.02, -0.07, -0.07, 0.05], [0.02, -0.03, 0.04, 0.25,
            -0.04, -0.10, -0.18, 0.03, 0.06, -0.06, -0.03, 0.04, 0.09, -0.02, -0.00,
            -0.12, 0.02, -0.02, -0.20, 0.20, 0.05, -0.07, 0.18, -0.25, 0.02, -0.04,
            -0.22, 0.32, -0.15, -0.02, 0.07, -0.00, 0.04, -0.08, -0.05, 0.17, 0.02,
            -0.03, 1.00, -0.20, -0.09, -0.05, 0.28, -0.11, -0.10, 0.01], [0.01, 0.12,
            -0.14, 0.01, -0.18, 0.11, 0.15, -0.01, -0.12, -0.08, -0.08, 0.08, -0.23,
            0.05, -0.02, 0.08, 0.08, 0.08, 0.21, -0.10, -0.02, -0.08, 0.15, -0.12, -0.06,
            0.17, 0.26, -0.20, 0.05, -0.05, -0.02, -0.17, -0.07, 0.19, 0.04, -0.15,
            -0.24, -0.04, -0.20, 1.00, -0.14, 0.36, -0.20, 0.11, -0.06, -0.10], [-0.02,
            -0.10, 0.10, 0.34, -0.02, -0.17, -0.08, -0.09, 0.18, 0.01, -0.00, -0.10,
            -0.11, 0.08, 0.12, -0.29, 0.05, -0.04, 0.11, -0.24, 0.12, -0.17, -0.17,
            0.15, 0.19, -0.28, -0.14, 0.06, 0.07, -0.09, 0.02, 0.22, 0.03, -0.15, -0.15,
            0.03, 0.17, -0.08, -0.09, -0.14, 1.00, -0.42, -0.10, -0.11, 0.02, 0.05],
          [0.05, 0.04, -0.10, -0.18, -0.15, 0.24, 0.31, -0.05, -0.29, -0.16, -0.01,
            0.25, -0.08, 0.04, -0.19, 0.03, 0.02, -0.01, 0.16, -0.09, -0.06, 0.08, 0.27,
            -0.26, -0.25, 0.22, 0.30, -0.16, -0.08, 0.22, 0.09, -0.25, -0.23, 0.05,
            0.09, -0.17, -0.23, 0.23, -0.05, 0.36, -0.42, 1.00, -0.02, -0.11, 0.14,
            -0.17], [0.00, -0.05, -0.00, 0.04, -0.01, -0.10, -0.22, 0.08, 0.05, -0.07,
            -0.11, 0.08, 0.22, -0.10, -0.11, 0.05, 0.07, 0.06, 0.02, 0.21, -0.15, 0.17,
            0.29, 0.05, 0.04, 0.02, -0.17, -0.15, -0.20, -0.15, 0.06, 0.03, -0.06, -0.05,
            -0.05, 0.07, -0.02, -0.02, 0.28, -0.20, -0.10, -0.02, 1.00, -0.24, 0.41,
            -0.31], [-0.00, 0.03, -0.11, -0.11, -0.02, 0.05, -0.08, -0.06, -0.01, 0.02,
            -0.04, -0.05, -0.02, -0.00, 0.14, 0.16, -0.01, -0.10, -0.15, 0.16, 0.30,
            0.24, -0.08, 0.17, 0.14, -0.11, 0.10, -0.17, 0.06, 0.04, -0.18, -0.15, 0.01,
            0.10, -0.09, -0.07, -0.12, -0.07, -0.11, 0.11, -0.11, -0.11, -0.24, 1.00,
            -0.47, 0.34], [0.05, -0.06, 0.04, -0.19, 0.01, -0.08, 0.08, -0.15, -0.03,
            -0.10, 0.02, 0.10, 0.03, -0.00, -0.07, -0.07, 0.06, 0.24, 0.30, 0.11, -0.12,
            0.22, 0.22, 0.10, -0.03, -0.02, 0.01, -0.16, -0.08, -0.06, 0.01, 0.15, -0.19,
            -0.17, -0.06, -0.03, -0.01, -0.07, -0.10, -0.06, 0.02, 0.14, 0.41, -0.47,
            1.00, -0.47], [0.00, -0.20, -0.04, -0.23, -0.04, 0.02, -0.08, -0.06, -0.02,
            0.07, -0.07, -0.11, -0.17, 0.04, 0.32, 0.32, -0.02, -0.29, -0.06, 0.11,
            0.39, -0.01, -0.13, 0.08, 0.29, 0.00, -0.08, 0.37, 0.00, 0.16, -0.24, -0.17,
            -0.05, 0.03, -0.22, -0.29, -0.09, 0.05, 0.01, -0.10, 0.05, -0.17, -0.31,
            0.34, -0.47, 1.00]], k-range: [1.59, 1.75]}, k2: {correlations: [[1.00,
            0.08, -0.10, 0.28, -0.06, 0.04, 0.02, 0.01, 0.05, -0.04, 0.08, 0.04, 0.10,
            0.08, -0.02, -0.06, 0.00, 0.02, -0.11, -0.10, 0.06, -0.05, 0.00, 0.02, 0.00,
            -0.05, -0.04, -0.02, 0.09, -0.05, 0.05, -0.04, -0.03, -0.07, 0.01, -0.12,
            0.00, 0.04, -0.16, -0.03, 0.03, 0.02, 0.14, 0.01, 0.03, 0.06], [0.08, 1.00,
            -0.31, 0.19, -0.51, 0.28, -0.13, -0.17, -0.09, 0.18, 0.20, -0.03, 0.02,
            -0.10, 0.20, -0.20, 0.14, -0.16, 0.09, 0.22, 0.03, 0.01, 0.09, -0.11, -0.04,
            0.20, -0.03, -0.14, 0.19, 0.04, -0.19, -0.17, -0.14, 0.02, 0.08, -0.03,
            -0.07, -0.09, -0.03, -0.04, 0.04, -0.03, -0.09, 0.02, -0.15, -0.02], [-0.10,
            -0.31, 1.00, 0.07, 0.23, -0.65, -0.19, -0.02, -0.18, 0.04, -0.06, 0.24,
            0.03, 0.20, 0.05, 0.05, -0.15, 0.10, 0.05, -0.09, 0.08, -0.12, -0.20, 0.27,
            0.05, -0.13, 0.10, -0.01, 0.05, 0.03, -0.00, -0.01, -0.06, 0.10, 0.10, -0.11,
            -0.06, 0.15, -0.23, 0.10, -0.01, -0.01, 0.04, -0.02, 0.06, 0.12], [0.28,
            0.19, 0.07, 1.00, -0.33, -0.05, -0.53, 0.42, -0.04, -0.04, 0.03, -0.16,
            0.24, -0.05, 0.11, -0.22, 0.13, 0.06, 0.10, 0.16, 0.11, 0.03, 0.15, 0.05,
            -0.08, -0.11, 0.16, 0.13, -0.11, -0.02, 0.02, -0.18, -0.17, -0.07, -0.01,
            -0.23, -0.13, 0.19, -0.07, 0.03, -0.02, 0.01, -0.05, -0.14, -0.20, 0.02],
          [-0.06, -0.51, 0.23, -0.33, 1.00, -0.44, 0.46, -0.41, 0.27, -0.12, -0.29,
            0.16, -0.06, 0.34, -0.20, 0.23, -0.20, 0.18, -0.05, -0.06, 0.12, 0.05, -0.05,
            0.20, 0.05, -0.19, 0.08, 0.20, -0.13, -0.17, 0.04, 0.13, -0.06, -0.11, -0.15,
            -0.02, 0.11, -0.01, -0.03, 0.04, -0.05, 0.09, 0.05, -0.15, 0.07, -0.07],
          [0.04, 0.28, -0.65, -0.05, -0.44, 1.00, 0.07, 0.21, -0.40, -0.17, 0.16, -0.17,
            0.12, -0.22, 0.30, -0.00, 0.20, -0.31, 0.07, -0.11, -0.13, 0.16, 0.15, -0.22,
            -0.13, 0.24, -0.06, -0.12, -0.01, -0.03, 0.01, 0.10, 0.07, -0.12, -0.09,
            0.17, 0.11, -0.23, 0.05, -0.16, 0.06, 0.04, -0.01, 0.08, 0.08, -0.14], [
            0.02, -0.13, -0.19, -0.53, 0.46, 0.07, 1.00, -0.41, 0.00, -0.39, 0.21, 0.12,
            -0.23, 0.14, -0.17, 0.36, -0.26, 0.12, -0.20, -0.15, 0.18, 0.04, -0.01,
            0.04, 0.10, 0.19, -0.08, -0.22, 0.09, -0.25, -0.13, 0.13, 0.00, -0.12, -0.14,
            0.07, 0.16, -0.32, -0.07, 0.06, 0.01, 0.04, 0.07, -0.14, 0.06, -0.17], [
            0.01, -0.17, -0.02, 0.42, -0.41, 0.21, -0.41, 1.00, -0.24, 0.23, -0.28,
            0.07, 0.12, -0.38, 0.10, -0.27, 0.41, -0.16, 0.12, -0.13, -0.09, 0.17, 0.09,
            -0.03, 0.11, 0.09, -0.01, -0.06, -0.22, 0.10, 0.03, -0.13, 0.04, -0.02,
            -0.09, -0.10, -0.23, 0.09, 0.08, -0.06, 0.06, -0.11, -0.07, 0.03, -0.09,
            -0.02], [0.05, -0.09, -0.18, -0.04, 0.27, -0.40, 0.00, -0.24, 1.00, 0.13,
            0.09, -0.41, -0.22, 0.12, -0.46, 0.15, -0.19, 0.45, -0.16, 0.27, 0.08, -0.12,
            -0.01, 0.03, 0.04, -0.15, -0.11, 0.29, -0.06, 0.07, 0.05, -0.13, -0.01,
            0.13, 0.02, -0.15, -0.07, 0.17, 0.17, -0.03, -0.07, -0.11, -0.01, 0.08,
            -0.15, 0.17], [-0.04, 0.18, 0.04, -0.04, -0.12, -0.17, -0.39, 0.23, 0.13,
            1.00, -0.26, -0.03, -0.32, 0.02, 0.13, -0.42, 0.10, -0.11, 0.21, -0.08,
            -0.29, -0.06, 0.12, 0.13, 0.12, -0.08, -0.03, 0.21, 0.00, 0.23, -0.01, -0.24,
            -0.07, 0.15, 0.09, -0.12, -0.24, 0.06, 0.15, -0.15, 0.13, -0.12, -0.12,
            0.25, -0.14, -0.10], [0.08, 0.20, -0.06, 0.03, -0.29, 0.16, 0.21, -0.28,
            0.09, -0.26, 1.00, -0.35, 0.06, -0.20, 0.11, 0.05, -0.42, 0.09, -0.18, 0.16,
            0.06, -0.26, 0.09, 0.11, -0.07, 0.12, 0.12, -0.05, 0.18, -0.02, -0.15, -0.00,
            -0.04, -0.02, 0.05, 0.03, -0.08, -0.16, -0.08, 0.14, -0.11, 0.04, 0.05,
            0.03, -0.01, -0.05], [0.04, -0.03, 0.24, -0.16, 0.16, -0.17, 0.12, 0.07,
            -0.41, -0.03, -0.35, 1.00, 0.18, 0.14, -0.30, -0.12, 0.11, -0.24, -0.01,
            -0.05, -0.02, 0.11, -0.07, -0.06, 0.07, 0.07, 0.00, -0.19, 0.09, -0.11,
            -0.09, 0.14, 0.04, -0.18, 0.03, 0.17, -0.05, -0.14, -0.09, 0.23, -0.21,
            0.13, 0.11, -0.23, 0.23, -0.01], [0.10, 0.02, 0.03, 0.24, -0.06, 0.12, -0.23,
            0.12, -0.22, -0.32, 0.06, 0.18, 1.00, -0.32, 0.08, -0.43, 0.35, -0.16, -0.07,
            0.12, 0.09, 0.01, -0.15, -0.20, -0.03, 0.10, 0.33, -0.02, -0.11, 0.03, 0.09,
            0.17, 0.08, -0.27, -0.11, 0.09, -0.04, 0.04, -0.06, 0.17, -0.26, 0.15, 0.14,
            -0.07, 0.05, 0.11], [0.08, -0.10, 0.20, -0.05, 0.34, -0.22, 0.14, -0.38,
            0.12, 0.02, -0.20, 0.14, -0.32, 1.00, -0.32, 0.38, -0.51, 0.36, -0.07, -0.08,
            0.07, 0.06, -0.09, -0.09, 0.05, -0.06, -0.15, 0.26, 0.09, -0.12, 0.10, 0.09,
            -0.17, 0.06, 0.01, -0.10, 0.21, -0.01, 0.01, -0.09, 0.08, -0.06, 0.11, -0.04,
            0.04, 0.00], [-0.02, 0.20, 0.05, 0.11, -0.20, 0.30, -0.17, 0.10, -0.46,
            0.13, 0.11, -0.30, 0.08, -0.32, 1.00, -0.15, 0.30, -0.50, 0.17, -0.16, -0.14,
            0.06, 0.04, 0.11, -0.06, -0.05, 0.15, -0.10, -0.01, 0.07, 0.03, -0.12, -0.03,
            0.09, -0.04, -0.07, 0.02, 0.11, -0.01, -0.21, 0.34, -0.16, -0.17, 0.14,
            -0.04, -0.11], [-0.06, -0.20, 0.05, -0.22, 0.23, -0.00, 0.36, -0.27, 0.15,
            -0.42, 0.05, -0.12, -0.43, 0.38, -0.15, 1.00, -0.45, 0.21, -0.19, 0.06,
            0.11, -0.04, -0.07, -0.01, -0.03, -0.10, -0.30, -0.01, 0.08, -0.09, 0.00,
            0.08, 0.03, 0.15, -0.03, -0.06, 0.23, 0.00, -0.03, -0.09, 0.11, -0.15, 0.10,
            -0.12, 0.21, 0.02], [0.00, 0.14, -0.15, 0.13, -0.20, 0.20, -0.26, 0.41,
            -0.19, 0.10, -0.42, 0.11, 0.35, -0.51, 0.30, -0.45, 1.00, -0.44, 0.24, -0.09,
            -0.16, 0.11, 0.02, -0.09, -0.10, 0.01, 0.07, -0.23, -0.09, 0.10, 0.05, -0.04,
            0.12, -0.01, -0.04, 0.00, -0.11, 0.11, 0.00, -0.05, -0.01, 0.08, -0.08,
            0.06, -0.04, 0.12], [0.02, -0.16, 0.10, 0.06, 0.18, -0.31, 0.12, -0.16,
            0.45, -0.11, 0.09, -0.24, -0.16, 0.36, -0.50, 0.21, -0.44, 1.00, -0.17,
            0.09, 0.22, -0.16, -0.15, 0.09, 0.08, -0.05, -0.08, 0.11, -0.05, -0.04,
            0.07, 0.03, -0.07, -0.02, -0.03, 0.01, 0.11, -0.05, -0.12, 0.14, -0.15,
            0.23, 0.05, 0.05, -0.19, 0.07], [-0.11, 0.09, 0.05, 0.10, -0.05, 0.07, -0.20,
            0.12, -0.16, 0.21, -0.18, -0.01, -0.07, -0.07, 0.17, -0.19, 0.24, -0.17,
            1.00, -0.24, -0.52, 0.11, 0.22, -0.02, -0.07, 0.20, -0.10, -0.14, -0.16,
            -0.09, 0.03, 0.04, 0.01, -0.05, -0.08, -0.00, 0.02, 0.07, 0.10, -0.09, 0.04,
            0.09, -0.08, 0.01, 0.01, 0.01], [-0.10, 0.22, -0.09, 0.16, -0.06, -0.11,
            -0.15, -0.13, 0.27, -0.08, 0.16, -0.05, 0.12, -0.08, -0.16, 0.06, -0.09,
            0.09, -0.24, 1.00, 0.13, -0.56, -0.04, 0.15, 0.16, 0.05, -0.11, -0.05, -0.06,
            -0.15, 0.02, 0.03, -0.11, 0.02, 0.04, -0.13, 0.04, 0.16, 0.17, 0.09, -0.21,
            -0.01, 0.14, -0.30, -0.00, 0.08], [0.06, 0.03, 0.08, 0.11, 0.12, -0.13,
            0.18, -0.09, 0.08, -0.29, 0.06, -0.02, 0.09, 0.07, -0.14, 0.11, -0.16, 0.22,
            -0.52, 0.13, 1.00, -0.24, -0.54, 0.32, 0.06, -0.17, -0.06, 0.20, 0.01, 0.01,
            -0.10, -0.16, -0.10, 0.03, 0.03, -0.06, -0.01, -0.02, -0.10, 0.12, 0.01,
            -0.16, 0.01, -0.08, -0.02, -0.09], [-0.05, 0.01, -0.12, 0.03, 0.05, 0.16,
            0.04, 0.17, -0.12, -0.06, -0.26, 0.11, 0.01, 0.06, 0.06, -0.04, 0.11, -0.16,
            0.11, -0.56, -0.24, 1.00, 0.35, -0.51, -0.19, 0.10, 0.24, 0.11, 0.01, -0.00,
            -0.12, -0.11, 0.03, -0.09, -0.05, 0.12, -0.01, -0.15, 0.05, -0.06, 0.05,
            -0.07, -0.24, 0.10, -0.20, 0.08], [0.00, 0.09, -0.20, 0.15, -0.05, 0.15,
            -0.01, 0.09, -0.01, 0.12, 0.09, -0.07, -0.15, -0.09, 0.04, -0.07, 0.02,
            -0.15, 0.22, -0.04, -0.54, 0.35, 1.00, -0.40, -0.55, 0.38, 0.28, -0.04,
            0.03, -0.10, -0.12, 0.04, -0.08, -0.15, -0.03, 0.02, -0.06, -0.11, 0.03,
            0.02, -0.10, 0.18, 0.01, -0.02, -0.17, -0.06], [0.02, -0.11, 0.27, 0.05,
            0.20, -0.22, 0.04, -0.03, 0.03, 0.13, 0.11, -0.06, -0.20, -0.09, 0.11, -0.01,
            -0.09, 0.09, -0.02, 0.15, 0.32, -0.51, -0.40, 1.00, 0.38, -0.48, -0.08,
            0.07, -0.09, 0.01, 0.02, -0.14, -0.11, 0.00, -0.01, -0.14, -0.11, 0.01,
            -0.21, 0.02, 0.06, 0.00, -0.05, -0.11, 0.15, -0.26], [0.00, -0.04, 0.05,
            -0.08, 0.05, -0.13, 0.10, 0.11, 0.04, 0.12, -0.07, 0.07, -0.03, 0.05, -0.06,
            -0.03, -0.10, 0.08, -0.07, 0.16, 0.06, -0.19, -0.55, 0.38, 1.00, -0.25,
            -0.37, 0.07, -0.09, -0.00, 0.07, -0.05, -0.05, 0.05, -0.14, -0.18, -0.01,
            0.05, 0.09, -0.17, 0.17, -0.19, 0.01, -0.05, -0.02, -0.01], [-0.05, 0.20,
            -0.13, -0.11, -0.19, 0.24, 0.19, 0.09, -0.15, -0.08, 0.12, 0.07, 0.10, -0.06,
            -0.05, -0.10, 0.01, -0.05, 0.20, 0.05, -0.17, 0.10, 0.38, -0.48, -0.25,
            1.00, 0.10, -0.45, 0.02, -0.15, -0.07, 0.16, 0.01, -0.18, -0.14, -0.08,
            0.01, -0.01, -0.02, -0.02, -0.03, 0.02, 0.15, 0.01, -0.14, 0.06], [-0.04,
            -0.03, 0.10, 0.16, 0.08, -0.06, -0.08, -0.01, -0.11, -0.03, 0.12, 0.00,
            0.33, -0.15, 0.15, -0.30, 0.07, -0.08, -0.10, -0.11, -0.06, 0.24, 0.28,
            -0.08, -0.37, 0.10, 1.00, -0.08, 0.00, 0.07, -0.04, -0.03, -0.03, -0.15,
            -0.04, 0.05, -0.25, -0.07, -0.19, 0.26, -0.29, 0.26, -0.11, -0.03, 0.06,
            -0.14], [-0.02, -0.14, -0.01, 0.13, 0.20, -0.12, -0.22, -0.06, 0.29, 0.21,
            -0.05, -0.19, -0.02, 0.26, -0.10, -0.01, -0.23, 0.11, -0.14, -0.05, 0.20,
            0.11, -0.04, 0.07, 0.07, -0.45, -0.08, 1.00, 0.03, 0.17, -0.01, -0.18, -0.10,
            0.04, 0.01, -0.01, -0.04, -0.15, 0.21, -0.09, -0.06, -0.14, 0.05, 0.11,
            -0.09, -0.12], [0.09, 0.19, 0.05, -0.11, -0.13, -0.01, 0.09, -0.22, -0.06,
            0.00, 0.18, 0.09, -0.11, 0.09, -0.01, 0.08, -0.09, -0.05, -0.16, -0.06,
            0.01, 0.01, 0.03, -0.09, -0.09, 0.02, 0.00, 0.03, 1.00, -0.13, -0.36, 0.12,
            0.07, -0.12, -0.14, 0.23, -0.04, -0.23, -0.03, 0.14, -0.18, 0.14, 0.22,
            -0.09, 0.07, 0.08], [-0.05, 0.04, 0.03, -0.02, -0.17, -0.03, -0.25, 0.10,
            0.07, 0.23, -0.02, -0.11, 0.03, -0.12, 0.07, -0.09, 0.10, -0.04, -0.09,
            -0.15, 0.01, -0.00, -0.10, 0.01, -0.00, -0.15, 0.07, 0.17, -0.13, 1.00,
            0.15, -0.46, -0.14, 0.20, 0.28, -0.12, -0.28, 0.08, -0.17, -0.09, 0.17,
            -0.12, 0.18, 0.13, -0.10, 0.04], [0.05, -0.19, -0.00, 0.02, 0.04, 0.01,
            -0.13, 0.03, 0.05, -0.01, -0.15, -0.09, 0.09, 0.10, 0.03, 0.00, 0.05, 0.07,
            0.03, 0.02, -0.10, -0.12, -0.12, 0.02, 0.07, -0.07, -0.04, -0.01, -0.36,
            0.15, 1.00, -0.25, -0.53, 0.36, 0.03, -0.31, -0.06, 0.38, 0.13, -0.23, 0.26,
            -0.19, -0.10, 0.22, -0.02, -0.01], [-0.04, -0.17, -0.01, -0.18, 0.13, 0.10,
            0.13, -0.13, -0.13, -0.24, -0.00, 0.14, 0.17, 0.09, -0.12, 0.08, -0.04,
            0.03, 0.04, 0.03, -0.16, -0.11, 0.04, -0.14, -0.05, 0.16, -0.03, -0.18,
            0.12, -0.46, -0.25, 1.00, 0.42, -0.58, -0.36, 0.23, 0.47, -0.17, -0.07,
            0.04, -0.19, 0.42, 0.09, 0.02, 0.13, -0.12], [-0.03, -0.14, -0.06, -0.17,
            -0.06, 0.07, 0.00, 0.04, -0.01, -0.07, -0.04, 0.04, 0.08, -0.17, -0.03,
            0.03, 0.12, -0.07, 0.01, -0.11, -0.10, 0.03, -0.08, -0.11, -0.05, 0.01,
            -0.03, -0.10, 0.07, -0.14, -0.53, 0.42, 1.00, -0.47, -0.43, 0.52, 0.20,
            -0.24, -0.17, 0.24, -0.21, 0.19, 0.01, 0.01, 0.17, 0.03], [-0.07, 0.02,
            0.10, -0.07, -0.11, -0.12, -0.12, -0.02, 0.13, 0.15, -0.02, -0.18, -0.27,
            0.06, 0.09, 0.15, -0.01, -0.02, -0.05, 0.02, 0.03, -0.09, -0.15, 0.00, 0.05,
            -0.18, -0.15, 0.04, -0.12, 0.20, 0.36, -0.58, -0.47, 1.00, 0.53, -0.52,
            -0.30, 0.34, 0.22, -0.19, 0.29, -0.41, -0.16, 0.09, 0.00, 0.19], [0.01,
            0.08, 0.10, -0.01, -0.15, -0.09, -0.14, -0.09, 0.02, 0.09, 0.05, 0.03, -0.11,
            0.01, -0.04, -0.03, -0.04, -0.03, -0.08, 0.04, 0.03, -0.05, -0.03, -0.01,
            -0.14, -0.14, -0.04, 0.01, -0.14, 0.28, 0.03, -0.36, -0.43, 0.53, 1.00,
            -0.33, -0.30, 0.25, 0.07, -0.12, 0.12, -0.19, 0.08, -0.07, 0.03, 0.14],
          [-0.12, -0.03, -0.11, -0.23, -0.02, 0.17, 0.07, -0.10, -0.15, -0.12, 0.03,
            0.17, 0.09, -0.10, -0.07, -0.06, 0.00, 0.01, -0.00, -0.13, -0.06, 0.12,
            0.02, -0.14, -0.18, -0.08, 0.05, -0.01, 0.23, -0.12, -0.31, 0.23, 0.52,
            -0.52, -0.33, 1.00, 0.31, -0.53, -0.05, 0.36, -0.33, 0.35, -0.02, -0.09,
            0.17, -0.07], [0.00, -0.07, -0.06, -0.13, 0.11, 0.11, 0.16, -0.23, -0.07,
            -0.24, -0.08, -0.05, -0.04, 0.21, 0.02, 0.23, -0.11, 0.11, 0.02, 0.04, -0.01,
            -0.01, -0.06, -0.11, -0.01, 0.01, -0.25, -0.04, -0.04, -0.28, -0.06, 0.47,
            0.20, -0.30, -0.30, 0.31, 1.00, -0.31, 0.08, -0.08, -0.10, 0.27, -0.07,
            0.10, -0.07, 0.09], [0.04, -0.09, 0.15, 0.19, -0.01, -0.23, -0.32, 0.09,
            0.17, 0.06, -0.16, -0.14, 0.04, -0.01, 0.11, 0.00, 0.11, -0.05, 0.07, 0.16,
            -0.02, -0.15, -0.11, 0.01, 0.05, -0.01, -0.07, -0.15, -0.23, 0.08, 0.38,
            -0.17, -0.24, 0.34, 0.25, -0.53, -0.31, 1.00, 0.13, -0.24, 0.39, -0.40,
            0.03, 0.05, -0.22, 0.34], [-0.16, -0.03, -0.23, -0.07, -0.03, 0.05, -0.07,
            0.08, 0.17, 0.15, -0.08, -0.09, -0.06, 0.01, -0.01, -0.03, 0.00, -0.12,
            0.10, 0.17, -0.10, 0.05, 0.03, -0.21, 0.09, -0.02, -0.19, 0.21, -0.03, -0.17,
            0.13, -0.07, -0.17, 0.22, 0.07, -0.05, 0.08, 0.13, 1.00, -0.43, 0.09, -0.20,
            -0.09, -0.02, -0.09, 0.11], [-0.03, -0.04, 0.10, 0.03, 0.04, -0.16, 0.06,
            -0.06, -0.03, -0.15, 0.14, 0.23, 0.17, -0.09, -0.21, -0.09, -0.05, 0.14,
            -0.09, 0.09, 0.12, -0.06, 0.02, 0.02, -0.17, -0.02, 0.26, -0.09, 0.14, -0.09,
            -0.23, 0.04, 0.24, -0.19, -0.12, 0.36, -0.08, -0.24, -0.43, 1.00, -0.66,
            0.26, -0.04, -0.17, 0.09, -0.01], [0.03, 0.04, -0.01, -0.02, -0.05, 0.06,
            0.01, 0.06, -0.07, 0.13, -0.11, -0.21, -0.26, 0.08, 0.34, 0.11, -0.01, -0.15,
            0.04, -0.21, 0.01, 0.05, -0.10, 0.06, 0.17, -0.03, -0.29, -0.06, -0.18,
            0.17, 0.26, -0.19, -0.21, 0.29, 0.12, -0.33, -0.10, 0.39, 0.09, -0.66, 1.00,
            -0.60, -0.07, 0.09, -0.08, 0.01], [0.02, -0.03, -0.01, 0.01, 0.09, 0.04,
            0.04, -0.11, -0.11, -0.12, 0.04, 0.13, 0.15, -0.06, -0.16, -0.15, 0.08,
            0.23, 0.09, -0.01, -0.16, -0.07, 0.18, 0.00, -0.19, 0.02, 0.26, -0.14, 0.14,
            -0.12, -0.19, 0.42, 0.19, -0.41, -0.19, 0.35, 0.27, -0.40, -0.20, 0.26,
            -0.60, 1.00, 0.10, 0.01, 0.00, -0.09], [0.14, -0.09, 0.04, -0.05, 0.05,
            -0.01, 0.07, -0.07, -0.01, -0.12, 0.05, 0.11, 0.14, 0.11, -0.17, 0.10, -0.08,
            0.05, -0.08, 0.14, 0.01, -0.24, 0.01, -0.05, 0.01, 0.15, -0.11, 0.05, 0.22,
            0.18, -0.10, 0.09, 0.01, -0.16, 0.08, -0.02, -0.07, 0.03, -0.09, -0.04,
            -0.07, 0.10, 1.00, -0.50, 0.12, 0.09], [0.01, 0.02, -0.02, -0.14, -0.15,
            0.08, -0.14, 0.03, 0.08, 0.25, 0.03, -0.23, -0.07, -0.04, 0.14, -0.12, 0.06,
            0.05, 0.01, -0.30, -0.08, 0.10, -0.02, -0.11, -0.05, 0.01, -0.03, 0.11,
            -0.09, 0.13, 0.22, 0.02, 0.01, 0.09, -0.07, -0.09, 0.10, 0.05, -0.02, -0.17,
            0.09, 0.01, -0.50, 1.00, -0.42, 0.08], [0.03, -0.15, 0.06, -0.20, 0.07,
            0.08, 0.06, -0.09, -0.15, -0.14, -0.01, 0.23, 0.05, 0.04, -0.04, 0.21, -0.04,
            -0.19, 0.01, -0.00, -0.02, -0.20, -0.17, 0.15, -0.02, -0.14, 0.06, -0.09,
            0.07, -0.10, -0.02, 0.13, 0.17, 0.00, 0.03, 0.17, -0.07, -0.22, -0.09, 0.09,
            -0.08, 0.00, 0.12, -0.42, 1.00, -0.46], [0.06, -0.02, 0.12, 0.02, -0.07,
            -0.14, -0.17, -0.02, 0.17, -0.10, -0.05, -0.01, 0.11, 0.00, -0.11, 0.02,
            0.12, 0.07, 0.01, 0.08, -0.09, 0.08, -0.06, -0.26, -0.01, 0.06, -0.14, -0.12,
            0.08, 0.04, -0.01, -0.12, 0.03, 0.19, 0.14, -0.07, 0.09, 0.34, 0.11, -0.01,
            0.01, -0.09, 0.09, 0.08, -0.46, 1.00]], k-range: [1.75, 2.20]}, q2-range: [
        11, 12.50]}, q6: {k0: {correlations: [[1.00, 0.15, 0.16, 0.04, 0.20, -0.03,
            0.38, 0.04, 0.12, 0.11, 0.05, -0.03, -0.16, 0.11, -0.13, 0.01, -0.25, 0.06,
            -0.04, -0.01, 0.04, 0.07, 0.04, 0.08, -0.06, 0.20, 0.10, -0.04, 0.01, -0.10,
            -0.10, 0.23, 0.24, -0.06, -0.05, -0.01, 0.19, -0.00, -0.06, -0.24, -0.24,
            0.16, -0.10, -0.05, 0.07, 0.20], [0.15, 1.00, -0.28, 0.24, -0.41, 0.12,
            -0.00, 0.09, 0.10, 0.29, 0.35, 0.20, -0.07, -0.38, 0.12, -0.37, 0.24, -0.25,
            -0.01, -0.17, 0.13, 0.24, -0.09, -0.27, -0.03, 0.04, 0.39, 0.21, -0.07,
            0.37, 0.18, -0.38, -0.15, 0.25, 0.53, -0.11, -0.07, -0.16, 0.03, -0.27,
            0.13, -0.30, -0.06, 0.34, -0.08, 0.17], [0.16, -0.28, 1.00, -0.29, 0.31,
            -0.07, 0.09, 0.05, -0.19, 0.09, 0.18, 0.27, 0.07, 0.08, -0.20, 0.22, -0.39,
            -0.23, 0.07, 0.12, -0.09, 0.19, 0.05, 0.11, 0.04, 0.28, -0.11, -0.06, 0.51,
            -0.16, -0.32, 0.39, 0.16, 0.22, -0.15, 0.31, 0.36, -0.20, 0.08, 0.21, -0.24,
            0.39, -0.10, -0.55, -0.01, -0.17], [0.04, 0.24, -0.29, 1.00, -0.55, -0.21,
            -0.22, 0.49, -0.22, -0.51, 0.30, 0.20, 0.24, -0.32, 0.27, -0.68, 0.43, 0.13,
            0.35, -0.26, -0.18, -0.12, 0.62, -0.57, -0.13, 0.08, -0.34, 0.24, -0.30,
            -0.02, 0.70, -0.58, -0.34, -0.01, 0.41, -0.47, 0.20, 0.14, 0.17, -0.34,
            0.10, -0.70, 0.57, 0.23, 0.59, 0.23], [0.20, -0.41, 0.31, -0.55, 1.00, -0.05,
            0.54, -0.46, 0.36, 0.21, -0.51, 0.07, -0.24, 0.56, -0.30, 0.48, -0.64, 0.07,
            -0.11, 0.32, -0.05, -0.11, -0.22, 0.55, 0.16, -0.01, 0.12, -0.36, 0.25,
            -0.30, -0.50, 0.72, 0.54, -0.27, -0.41, 0.35, 0.34, 0.10, -0.17, 0.23, -0.36,
            0.58, -0.16, -0.37, -0.07, -0.12], [-0.03, 0.12, -0.07, -0.21, -0.05, 1.00,
            -0.24, 0.37, 0.19, 0.25, 0.17, -0.51, 0.10, -0.17, -0.02, 0.17, 0.00, -0.50,
            -0.18, 0.20, 0.30, 0.08, -0.23, 0.48, 0.04, -0.08, 0.10, -0.05, -0.16, 0.34,
            0.20, 0.16, -0.15, 0.40, 0.20, 0.28, -0.27, 0.13, 0.04, 0.05, 0.38, -0.00,
            -0.50, 0.13, -0.62, -0.17], [0.38, -0.00, 0.09, -0.22, 0.54, -0.24, 1.00,
            -0.57, 0.06, 0.12, -0.08, -0.09, -0.80, 0.62, -0.02, 0.30, -0.52, 0.37,
            -0.14, 0.01, 0.37, -0.29, -0.22, 0.20, 0.05, 0.06, 0.14, -0.11, 0.41, -0.56,
            -0.35, 0.28, 0.51, -0.25, -0.20, -0.06, 0.14, -0.17, 0.03, -0.24, -0.72,
            0.30, -0.20, 0.13, 0.23, 0.32], [0.04, 0.09, 0.05, 0.49, -0.46, 0.37, -0.57,
            1.00, -0.18, -0.06, 0.06, -0.00, 0.59, -0.77, 0.23, -0.46, 0.59, -0.38,
            0.00, -0.11, -0.16, 0.26, 0.34, -0.21, -0.01, 0.05, 0.02, 0.11, -0.37, 0.32,
            0.52, -0.29, -0.37, 0.39, 0.36, -0.17, 0.08, 0.04, 0.04, -0.16, 0.42, -0.43,
            0.06, 0.04, -0.08, 0.01], [0.12, 0.10, -0.19, -0.22, 0.36, 0.19, 0.06, -0.18,
            1.00, -0.06, -0.01, -0.21, 0.04, 0.23, -0.75, 0.34, -0.38, 0.23, 0.00, 0.01,
            -0.04, 0.28, 0.03, 0.11, -0.10, 0.07, -0.03, 0.08, -0.19, 0.32, -0.18, 0.32,
            0.49, -0.09, -0.36, 0.45, -0.14, 0.26, -0.22, 0.33, 0.17, 0.36, 0.05, -0.20,
            -0.20, -0.34], [0.11, 0.29, 0.09, -0.51, 0.21, 0.25, 0.12, -0.06, -0.06,
            1.00, -0.31, -0.19, -0.01, -0.19, 0.06, -0.18, 0.11, -0.16, -0.14, -0.05,
            0.03, 0.26, -0.37, 0.30, 0.07, -0.09, 0.64, -0.25, 0.11, 0.22, -0.31, 0.13,
            0.17, -0.03, 0.08, 0.18, 0.00, -0.33, -0.47, -0.27, -0.13, 0.24, -0.59,
            0.06, -0.46, 0.21], [0.05, 0.35, 0.18, 0.30, -0.51, 0.17, -0.08, 0.06, -0.01,
            -0.31, 1.00, -0.10, -0.10, -0.03, -0.25, 0.03, -0.20, 0.05, 0.02, -0.12,
            0.12, 0.11, 0.23, -0.31, -0.03, 0.16, -0.27, 0.43, 0.11, 0.15, 0.23, -0.30,
            -0.19, 0.33, 0.21, 0.00, -0.20, -0.10, 0.31, -0.05, 0.06, -0.18, 0.08, -0.03,
            0.12, -0.11], [-0.03, 0.20, 0.27, 0.20, 0.07, -0.51, -0.09, -0.00, -0.21,
            -0.19, -0.10, 1.00, 0.13, -0.23, 0.18, -0.15, 0.10, -0.35, 0.14, 0.07, -0.19,
            -0.11, 0.03, -0.21, 0.03, 0.21, 0.08, 0.05, 0.13, -0.09, -0.01, -0.01, -0.14,
            0.08, 0.26, -0.12, 0.41, 0.15, 0.15, 0.14, 0.09, -0.05, 0.49, -0.17, 0.30,
            -0.02], [-0.16, -0.07, 0.07, 0.24, -0.24, 0.10, -0.80, 0.59, 0.04, -0.01,
            -0.10, 0.13, 1.00, -0.56, -0.17, -0.41, 0.35, -0.28, 0.11, 0.15, -0.50,
            0.32, 0.25, -0.10, 0.17, -0.11, -0.13, -0.14, -0.50, 0.58, 0.36, -0.16,
            -0.39, 0.12, 0.25, -0.10, 0.11, 0.22, -0.30, -0.03, 0.60, -0.30, 0.35, -0.50,
            -0.05, -0.23], [0.11, -0.38, 0.08, -0.32, 0.56, -0.17, 0.62, -0.77, 0.23,
            -0.19, -0.03, -0.23, -0.56, 1.00, -0.25, 0.50, -0.78, 0.36, 0.15, 0.16,
            0.17, -0.43, -0.09, 0.32, -0.08, 0.13, -0.37, -0.18, 0.39, -0.53, -0.40,
            0.49, 0.46, -0.47, -0.51, 0.28, 0.02, 0.17, 0.04, 0.21, -0.49, 0.45, -0.04,
            -0.05, 0.11, 0.02], [-0.13, 0.12, -0.20, 0.27, -0.30, -0.02, -0.02, 0.23,
            -0.75, 0.06, -0.25, 0.18, -0.17, -0.25, 1.00, -0.38, 0.46, -0.32, -0.08,
            -0.10, 0.06, -0.31, -0.08, -0.07, 0.12, -0.13, 0.19, 0.02, 0.05, -0.28,
            0.25, -0.35, -0.46, 0.15, 0.47, -0.33, 0.21, -0.19, 0.34, -0.24, -0.06,
            -0.41, -0.15, 0.57, 0.13, 0.28], [0.01, -0.37, 0.22, -0.68, 0.48, 0.17,
            0.30, -0.46, 0.34, -0.18, 0.03, -0.15, -0.41, 0.50, -0.38, 1.00, -0.64,
            -0.03, -0.42, 0.45, 0.22, 0.02, -0.34, 0.39, 0.09, -0.07, 0.04, -0.14, 0.32,
            -0.21, -0.60, 0.65, 0.37, 0.01, -0.52, 0.35, -0.27, 0.07, 0.23, 0.55, -0.16,
            0.60, -0.33, -0.19, -0.41, -0.26], [-0.25, 0.24, -0.39, 0.43, -0.64, 0.00,
            -0.52, 0.59, -0.38, 0.11, -0.20, 0.10, 0.35, -0.78, 0.46, -0.64, 1.00, -0.17,
            0.17, -0.37, 0.08, 0.10, 0.03, -0.34, -0.25, -0.08, 0.14, 0.17, -0.39, 0.30,
            0.48, -0.64, -0.46, 0.21, 0.38, -0.41, -0.19, -0.11, -0.08, -0.29, 0.40,
            -0.55, 0.14, 0.38, 0.03, 0.14], [0.06, -0.25, -0.23, 0.13, 0.07, -0.50,
            0.37, -0.38, 0.23, -0.16, 0.05, -0.35, -0.28, 0.36, -0.32, -0.03, -0.17,
            1.00, 0.05, -0.36, -0.18, 0.03, 0.34, -0.35, -0.04, -0.08, -0.15, 0.15,
            -0.02, -0.22, -0.10, -0.18, 0.41, -0.42, -0.44, -0.07, -0.03, -0.21, -0.17,
            -0.13, -0.46, 0.05, 0.16, 0.00, 0.48, 0.12], [-0.04, -0.01, 0.07, 0.35,
            -0.11, -0.18, -0.14, 0.00, 0.00, -0.14, 0.02, 0.14, 0.11, 0.15, -0.08, -0.42,
            0.17, 0.05, 1.00, -0.51, 0.14, -0.18, 0.18, -0.10, -0.71, 0.45, -0.52, 0.11,
            0.16, -0.14, 0.18, -0.11, -0.02, -0.12, -0.05, 0.06, 0.13, 0.05, -0.06,
            -0.01, -0.00, 0.01, 0.45, 0.06, 0.22, -0.04], [-0.01, -0.17, 0.12, -0.26,
            0.32, 0.20, 0.01, -0.11, 0.01, -0.05, -0.12, 0.07, 0.15, 0.16, -0.10, 0.45,
            -0.37, -0.36, -0.51, 1.00, -0.14, 0.07, -0.11, 0.34, 0.48, -0.47, 0.07,
            -0.62, -0.11, 0.09, -0.11, 0.46, 0.01, -0.11, -0.00, -0.03, -0.01, 0.28,
            0.03, 0.21, 0.04, -0.07, -0.22, -0.36, -0.24, 0.02], [0.04, 0.13, -0.09,
            -0.18, -0.05, 0.30, 0.37, -0.16, -0.04, 0.03, 0.12, -0.19, -0.50, 0.17,
            0.06, 0.22, 0.08, -0.18, 0.14, -0.14, 1.00, -0.40, -0.62, 0.34, -0.37, 0.14,
            -0.16, 0.17, 0.06, -0.05, 0.15, -0.11, -0.07, 0.24, 0.12, -0.17, -0.45,
            0.02, 0.08, -0.23, 0.09, 0.00, -0.12, 0.24, -0.07, -0.06], [0.07, 0.24,
            0.19, -0.12, -0.11, 0.08, -0.29, 0.26, 0.28, 0.26, 0.11, -0.11, 0.32, -0.43,
            -0.31, 0.02, 0.10, 0.03, -0.18, 0.07, -0.40, 1.00, 0.22, -0.30, 0.03, -0.32,
            0.31, -0.04, 0.04, 0.45, -0.22, 0.03, 0.12, 0.28, -0.10, 0.22, 0.07, -0.52,
            0.04, 0.20, -0.03, 0.04, -0.31, -0.21, -0.27, -0.18], [0.04, -0.09, 0.05,
            0.62, -0.22, -0.23, -0.22, 0.34, 0.03, -0.37, 0.23, 0.03, 0.25, -0.09, -0.08,
            -0.34, 0.03, 0.34, 0.18, -0.11, -0.62, 0.22, 1.00, -0.70, -0.13, 0.12, -0.26,
            0.14, -0.01, -0.06, 0.16, -0.10, 0.23, -0.36, -0.16, 0.08, 0.24, 0.12, -0.06,
            0.10, -0.16, -0.20, 0.20, 0.09, 0.30, 0.18], [0.08, -0.27, 0.11, -0.57,
            0.55, 0.48, 0.20, -0.21, 0.11, 0.30, -0.31, -0.21, -0.10, 0.32, -0.07, 0.39,
            -0.34, -0.35, -0.10, 0.34, 0.34, -0.30, -0.70, 1.00, 0.19, -0.08, 0.08,
            -0.41, -0.00, -0.11, -0.12, 0.52, -0.08, 0.20, -0.02, 0.17, 0.05, 0.14,
            0.02, 0.03, 0.07, 0.33, -0.23, -0.24, -0.37, -0.16], [-0.06, -0.03, 0.04,
            -0.13, 0.16, 0.04, 0.05, -0.01, -0.10, 0.07, -0.03, 0.03, 0.17, -0.08, 0.12,
            0.09, -0.25, -0.04, -0.71, 0.48, -0.37, 0.03, -0.13, 0.19, 1.00, -0.56,
            0.33, -0.29, -0.15, 0.06, 0.10, -0.03, -0.24, 0.18, 0.35, -0.22, 0.33, -0.09,
            0.14, -0.18, -0.04, -0.20, -0.07, -0.37, 0.11, -0.01], [0.20, 0.04, 0.28,
            0.08, -0.01, -0.08, 0.06, 0.05, 0.07, -0.09, 0.16, 0.21, -0.11, 0.13, -0.13,
            -0.07, -0.08, -0.08, 0.45, -0.47, 0.14, -0.32, 0.12, -0.08, -0.56, 1.00,
            -0.23, 0.44, 0.21, -0.12, -0.18, 0.17, 0.28, -0.13, -0.24, 0.40, -0.15,
            0.38, -0.25, 0.16, 0.10, 0.40, 0.22, 0.14, -0.01, 0.08], [0.10, 0.39, -0.11,
            -0.34, 0.12, 0.10, 0.14, 0.02, -0.03, 0.64, -0.27, 0.08, -0.13, -0.37, 0.19,
            0.04, 0.14, -0.15, -0.52, 0.07, -0.16, 0.31, -0.26, 0.08, 0.33, -0.23, 1.00,
            -0.30, 0.16, -0.00, -0.40, 0.16, 0.20, 0.05, 0.16, -0.03, 0.08, -0.31, -0.09,
            -0.13, -0.22, 0.18, -0.43, 0.20, -0.47, 0.44], [-0.04, 0.21, -0.06, 0.24,
            -0.36, -0.05, -0.11, 0.11, 0.08, -0.25, 0.43, 0.05, -0.14, -0.18, 0.02,
            -0.14, 0.17, 0.15, 0.11, -0.62, 0.17, -0.04, 0.14, -0.41, -0.29, 0.44, -0.30,
            1.00, -0.14, 0.28, 0.24, -0.50, -0.16, 0.29, 0.07, 0.18, -0.22, 0.01, 0.07,
            0.02, 0.36, -0.03, 0.15, 0.24, 0.33, -0.46], [0.01, -0.07, 0.51, -0.30,
            0.25, -0.16, 0.41, -0.37, -0.19, 0.11, 0.11, 0.13, -0.50, 0.39, 0.05, 0.32,
            -0.39, -0.02, 0.16, -0.11, 0.06, 0.04, -0.01, -0.00, -0.15, 0.21, 0.16,
            -0.14, 1.00, -0.64, -0.64, 0.42, 0.37, -0.03, -0.23, 0.24, 0.25, -0.39,
            0.29, 0.21, -0.68, 0.55, -0.21, 0.11, -0.21, 0.26], [-0.10, 0.37, -0.16,
            -0.02, -0.30, 0.34, -0.56, 0.32, 0.32, 0.22, 0.15, -0.09, 0.58, -0.53, -0.28,
            -0.21, 0.30, -0.22, -0.14, 0.09, -0.05, 0.45, -0.06, -0.11, 0.06, -0.12,
            -0.00, 0.28, -0.64, 1.00, 0.32, -0.34, -0.25, 0.29, 0.27, 0.12, -0.35, 0.13,
            -0.39, -0.03, 0.74, -0.26, -0.08, -0.22, -0.14, -0.46], [-0.10, 0.18, -0.32,
            0.70, -0.50, 0.20, -0.35, 0.52, -0.18, -0.31, 0.23, -0.01, 0.36, -0.40,
            0.25, -0.60, 0.48, -0.10, 0.18, -0.11, 0.15, -0.22, 0.16, -0.12, 0.10, -0.18,
            -0.40, 0.24, -0.64, 0.32, 1.00, -0.69, -0.65, 0.33, 0.62, -0.47, 0.07, 0.20,
            0.13, -0.44, 0.49, -0.82, 0.41, 0.03, 0.48, -0.15], [0.23, -0.38, 0.39,
            -0.58, 0.72, 0.16, 0.28, -0.29, 0.32, 0.13, -0.30, -0.01, -0.16, 0.49, -0.35,
            0.65, -0.64, -0.18, -0.11, 0.46, -0.11, 0.03, -0.10, 0.52, -0.03, 0.17,
            0.16, -0.50, 0.42, -0.34, -0.69, 1.00, 0.59, -0.28, -0.53, 0.51, 0.15, 0.25,
            -0.08, 0.45, -0.30, 0.75, -0.30, -0.23, -0.52, 0.10], [0.24, -0.15, 0.16,
            -0.34, 0.54, -0.15, 0.51, -0.37, 0.49, 0.17, -0.19, -0.14, -0.39, 0.46,
            -0.46, 0.37, -0.46, 0.41, -0.02, 0.01, -0.07, 0.12, 0.23, -0.08, -0.24,
            0.28, 0.20, -0.16, 0.37, -0.25, -0.65, 0.59, 1.00, -0.59, -0.67, 0.48, -0.07,
            0.12, -0.39, 0.27, -0.50, 0.62, -0.28, 0.04, -0.19, 0.29], [-0.06, 0.25,
            0.22, -0.01, -0.27, 0.40, -0.25, 0.39, -0.09, -0.03, 0.33, 0.08, 0.12, -0.47,
            0.15, 0.01, 0.21, -0.42, -0.12, -0.11, 0.24, 0.28, -0.36, 0.20, 0.18, -0.13,
            0.05, 0.29, -0.03, 0.29, 0.33, -0.28, -0.59, 1.00, 0.48, -0.02, 0.12, -0.39,
            0.56, 0.02, 0.33, -0.20, -0.02, -0.14, -0.04, -0.45], [-0.05, 0.53, -0.15,
            0.41, -0.41, 0.20, -0.20, 0.36, -0.36, 0.08, 0.21, 0.26, 0.25, -0.51, 0.47,
            -0.52, 0.38, -0.44, -0.05, -0.00, 0.12, -0.10, -0.16, -0.02, 0.35, -0.24,
            0.16, 0.07, -0.23, 0.27, 0.62, -0.53, -0.67, 0.48, 1.00, -0.55, 0.29, -0.06,
            0.16, -0.59, 0.31, -0.54, 0.18, 0.06, 0.20, 0.08], [-0.01, -0.11, 0.31,
            -0.47, 0.35, 0.28, -0.06, -0.17, 0.45, 0.18, 0.00, -0.12, -0.10, 0.28, -0.33,
            0.35, -0.41, -0.07, 0.06, -0.03, -0.17, 0.22, 0.08, 0.17, -0.22, 0.40, -0.03,
            0.18, 0.24, 0.12, -0.47, 0.51, 0.48, -0.02, -0.55, 1.00, -0.08, 0.12, -0.09,
            0.72, 0.04, 0.57, -0.38, -0.00, -0.39, -0.34], [0.19, -0.07, 0.36, 0.20,
            0.34, -0.27, 0.14, 0.08, -0.14, 0.00, -0.20, 0.41, 0.11, 0.02, 0.21, -0.27,
            -0.19, -0.03, 0.13, -0.01, -0.45, 0.07, 0.24, 0.05, 0.33, -0.15, 0.08, -0.22,
            0.25, -0.35, 0.07, 0.15, -0.07, 0.12, 0.29, -0.08, 1.00, -0.24, 0.27, -0.14,
            -0.37, 0.02, 0.22, -0.25, 0.37, 0.04], [-0.00, -0.16, -0.20, 0.14, 0.10,
            0.13, -0.17, 0.04, 0.26, -0.33, -0.10, 0.15, 0.22, 0.17, -0.19, 0.07, -0.11,
            -0.21, 0.05, 0.28, 0.02, -0.52, 0.12, 0.14, -0.09, 0.38, -0.31, 0.01, -0.39,
            0.13, 0.20, 0.25, 0.12, -0.39, -0.06, 0.12, -0.24, 1.00, -0.37, 0.11, 0.50,
            0.05, 0.32, -0.03, -0.03, 0.03], [-0.06, 0.03, 0.08, 0.17, -0.17, 0.04,
            0.03, 0.04, -0.22, -0.47, 0.31, 0.15, -0.30, 0.04, 0.34, 0.23, -0.08, -0.17,
            -0.06, 0.03, 0.08, 0.04, -0.06, 0.02, 0.14, -0.25, -0.09, 0.07, 0.29, -0.39,
            0.13, -0.08, -0.39, 0.56, 0.16, -0.09, 0.27, -0.37, 1.00, 0.25, -0.19, -0.20,
            0.05, 0.14, 0.13, -0.18], [-0.24, -0.27, 0.21, -0.34, 0.23, 0.05, -0.24,
            -0.16, 0.33, -0.27, -0.05, 0.14, -0.03, 0.21, -0.24, 0.55, -0.29, -0.13,
            -0.01, 0.21, -0.23, 0.20, 0.10, 0.03, -0.18, 0.16, -0.13, 0.02, 0.21, -0.03,
            -0.44, 0.45, 0.27, 0.02, -0.59, 0.72, -0.14, 0.11, 0.25, 1.00, 0.07, 0.36,
            -0.13, -0.06, -0.33, -0.40], [-0.24, 0.13, -0.24, 0.10, -0.36, 0.38, -0.72,
            0.42, 0.17, -0.13, 0.06, 0.09, 0.60, -0.49, -0.06, -0.16, 0.40, -0.46, -0.00,
            0.04, 0.09, -0.03, -0.16, 0.07, -0.04, 0.10, -0.22, 0.36, -0.68, 0.74, 0.49,
            -0.30, -0.50, 0.33, 0.31, 0.04, -0.37, 0.50, -0.19, 0.07, 1.00, -0.27, 0.24,
            -0.13, -0.13, -0.50], [0.16, -0.30, 0.39, -0.70, 0.58, -0.00, 0.30, -0.43,
            0.36, 0.24, -0.18, -0.05, -0.30, 0.45, -0.41, 0.60, -0.55, 0.05, 0.01, -0.07,
            0.00, 0.04, -0.20, 0.33, -0.20, 0.40, 0.18, -0.03, 0.55, -0.26, -0.82, 0.75,
            0.62, -0.20, -0.54, 0.57, 0.02, 0.05, -0.20, 0.36, -0.27, 1.00, -0.27, -0.12,
            -0.45, -0.06], [-0.10, -0.06, -0.10, 0.57, -0.16, -0.50, -0.20, 0.06, 0.05,
            -0.59, 0.08, 0.49, 0.35, -0.04, -0.15, -0.33, 0.14, 0.16, 0.45, -0.22, -0.12,
            -0.31, 0.20, -0.23, -0.07, 0.22, -0.43, 0.15, -0.21, -0.08, 0.41, -0.30,
            -0.28, -0.02, 0.18, -0.38, 0.22, 0.32, 0.05, -0.13, 0.24, -0.27, 1.00, -0.32,
            0.58, -0.05], [-0.05, 0.34, -0.55, 0.23, -0.37, 0.13, 0.13, 0.04, -0.20,
            0.06, -0.03, -0.17, -0.50, -0.05, 0.57, -0.19, 0.38, 0.00, 0.06, -0.36,
            0.24, -0.21, 0.09, -0.24, -0.37, 0.14, 0.20, 0.24, 0.11, -0.22, 0.03, -0.23,
            0.04, -0.14, 0.06, -0.00, -0.25, -0.03, 0.14, -0.06, -0.13, -0.12, -0.32,
            1.00, -0.15, 0.40], [0.07, -0.08, -0.01, 0.59, -0.07, -0.62, 0.23, -0.08,
            -0.20, -0.46, 0.12, 0.30, -0.05, 0.11, 0.13, -0.41, 0.03, 0.48, 0.22, -0.24,
            -0.07, -0.27, 0.30, -0.37, 0.11, -0.01, -0.47, 0.33, -0.21, -0.14, 0.48,
            -0.52, -0.19, -0.04, 0.20, -0.39, 0.37, -0.03, 0.13, -0.33, -0.13, -0.45,
            0.58, -0.15, 1.00, -0.08], [0.20, 0.17, -0.17, 0.23, -0.12, -0.17, 0.32,
            0.01, -0.34, 0.21, -0.11, -0.02, -0.23, 0.02, 0.28, -0.26, 0.14, 0.12, -0.04,
            0.02, -0.06, -0.18, 0.18, -0.16, -0.01, 0.08, 0.44, -0.46, 0.26, -0.46,
            -0.15, 0.10, 0.29, -0.45, 0.08, -0.34, 0.04, 0.03, -0.18, -0.40, -0.50,
            -0.06, -0.05, 0.40, -0.08, 1.00]], k-range: [1.44, 1.75]}, q2-range: [15.00,
        17.50]}}

